Learning-based Fast Path Planning in Complex Environments

In this paper, we present a novel path planning algorithm to achieve fast path planning in complex environments. Most existing path planning algorithms are difficult to quickly find a feasible path in complex environments or even fail. However, our proposed framework can overcome this difficulty by using a learning-based prediction module and a sampling-based path planning module. The prediction module utilizes an auto-encoder-decoder-like convolutional neural network (CNN) to output a promising region where the feasible path probably lies in. In this process, the environment is treated as an RGB image to feed in our designed CNN module, and the output is also an RGB image. No extra computation is required so that we can maintain a high processing speed of 60 frames-per-second (FPS). Incorporated with a sampling-based path planner, we can extract a feasible path from the output image so that the robot can track it from start to goal. To demonstrate the advantage of the proposed algorithm, we compare it with conventional path planning algorithms in a series of simulation experiments. The results reveal that the proposed algorithm can achieve much better performance in terms of planning time, success rate, and path length.

==> statistics/stat_learning_0.5/25-high-000190/Aheuristic.txt <==
113 11 
133 11 
153 11 
123 12 
143 12 
113 13 
133 13 
153 13 
123 14 
143 14 
113 15 
133 15 
153 15 
123 16 
143 16 
113 17 
133 17 
153 17 
123 18 
143 18 
113 19 
133 19 
153 19 
155 20 
157 21 
159 22 
161 23 
113 25 
115 26 
117 27 
119 28 
121 29 
155 30 
156 31 
176 31 
157 32 
177 32 
158 33 
178 33 
159 34 
179 34 
160 35 
180 35 
161 36 
181 36 
162 37 
182 37 
163 38 
183 38 
163 39 
113 40 
116 41 
118 42 
120 43 
175 44 
177 45 
179 46 
181 47 
183 48 
114 50 
116 51 
101 52 
121 52 
103 53 
176 53 
105 54 
178 54 
107 55 
180 55 
109 56 
182 56 
111 57 
93 58 
113 58 
95 59 
115 59 
97 60 
117 60 
100 61 
175 62 
177 63 
179 64 
181 65 
183 66 
94 68 
96 69 
98 70 
100 71 
101 72 
194 72 
214 72 
100 73 
193 73 
213 73 
99 74 
192 74 
212 74 
98 75 
191 75 
211 75 
98 76 
191 76 
211 76 
98 77 
191 77 
211 77 
98 78 
191 78 
211 78 
98 79 
191 79 
211 79 
98 80 
191 80 
211 80 
99 81 
101 82 
217 83 
219 84 
221 85 
223 86 
93 88 
95 89 
97 90 
99 91 
101 92 
82 93 
215 93 
82 94 
215 94 
82 95 
215 95 
82 96 
215 96 
82 97 
215 97 
82 98 
215 98 
82 99 
215 99 
82 100 
215 100 
82 101 
215 101 
217 102 
219 103 
221 104 
223 105 
72 107 
74 108 
76 109 
78 110 
80 111 
217 112 
84 113 
218 113 
85 114 
219 114 
86 115 
220 115 
87 116 
221 116 
87 117 
221 117 
87 118 
221 118 
87 119 
221 119 
87 120 
221 120 
88 121 
222 121 
224 122 
94 124 
96 125 
98 126 
100 127 
216 128 
218 129 
220 130 
222 131 
224 132 
94 134 
228 134 
96 135 
230 135 
98 136 
232 136 
100 137 
234 137 
216 138 
236 138 
218 139 
238 139 
220 140 
240 140 
222 141 
242 141 
224 142 
244 142 
94 144 
96 145 
98 146 
100 147 
236 148 
238 149 
240 150 
242 151 
244 152 
93 154 
238 154 
66 155 
86 155 
199 155 
219 155 
239 155 
66 156 
86 156 
199 156 
219 156 
239 156 
66 157 
86 157 
199 157 
219 157 
239 157 
66 158 
86 158 
199 158 
219 158 
239 158 
66 159 
86 159 
199 159 
219 159 
239 159 
66 160 
86 160 
199 160 
219 160 
239 160 
66 161 
86 161 
199 161 
219 161 
239 161 
66 162 
86 162 
199 162 
219 162 
239 162 
200 163 
202 164 
52 166 
54 167 
56 168 
58 169 
60 170 
196 171 
198 172 
200 173 
202 174 
204 175 
224 175 
205 176 
52 177 
206 177 
53 178 
207 178 
54 179 
208 179 
55 180 
209 180 
56 181 
210 181 
57 182 
211 182 
58 183 
212 183 
59 184 
216 185 
218 186 
220 187 
222 188 
224 189 
53 191 
55 192 
57 193 
59 194 
40 195 
60 195 
235 195 
41 196 
216 196 
236 196 
42 197 
217 197 
237 197 
43 198 
218 198 
238 198 
44 199 
219 199 
239 199 
45 200 
220 200 
240 200 
46 201 
221 201 
241 201 
47 202 
222 202 
242 202 
48 203 
226 203 
237 204 
239 206 
241 208 
243 210 
236 213 
238 215 
229 216 
221 217 
241 217 
232 218 
223 219 
243 219 
234 220 
225 221 
216 222 
236 222 
227 223 
218 224 
238 224 
220 226 
222 228 
224 230 
217 233 
219 235 
230 236 
231 237 
232 238 
233 239 
234 240 
216 242 
217 243 
218 244 


==> statistics/stat_learning_0.5/25-high-000190/iterations.txt <==
6228
5849
5896
6372
5076
4845
6384
7062
6038
6188
5447
6399
6184
4354
5396
7691
6259
7022
7162
5969
4377
6599
7460
5969
6170
5944
6714
7092
6206
5725
6224
6742
5146
6327
4498
6562
5718
5237
6142
5086
7893
5881
5513
8128
7216
7141
5040
5058
9792
4193


==> statistics/stat_learning_0.5/25-high-000190/length.txt <==
603.1028333688784
611.1418908317346
611.6554707907349
611.3808274848387
616.290516287947
616.2137109656326
608.5788008359026
611.5051786603159
608.1767079041747
602.1385849177942
613.5573558496179
611.8028130643462
609.4224732426977
618.3042117426066
619.5420055462167
611.1188026693465
617.3990980261709
606.3402581826869
603.8681556405738
600.1790634656732
620.2737271552164
606.4024265847942
606.6177552614049
606.6861636155621
606.5951403788425
605.1422276601212
599.4156377219268
615.3715589242189
608.1200604545771
615.3269015807657
617.8224154723281
616.5520127047266
612.2900045153929
623.7166538205744
601.893917598434
611.2600839594126
616.9900707168578
616.289905509025
614.6784457898664
611.5187970589221
612.6301928924739
609.8643826874643
611.4599671708623
612.5469121344287
603.4036976319719
605.4649960392768
626.1584857298283
605.1704097864714
605.4361649988938
614.7284818265945


==> statistics/stat_learning_0.5/25-high-000190/samples.txt <==
4938
4678
4420
4798
3650
3580
4634
4322
4056
4416
3710
4850
4926
2894
3686
5460
4400
5800
5722
4550
3218
4818
5932
4168
4624
4300
5100
4652
5026
4784
4398
5556
4160
4374
3336
4964
3992
3600
4888
3780
5578
4410
3566
5956
5916
5726
4152
3748
6674
3134


==> statistics/stat_learning_0.5/25-high-000190/time_list.txt <==
74.70275831222534
83.29326224327087
68.74852418899536
78.50460934638977
48.53188610076904
47.51738357543945
75.15715336799622
67.74970078468323
56.636075496673584
67.42320680618286
45.648961782455444
79.00571346282959
78.23146986961365
30.092438220977783
45.23784303665161
83.60002660751343
58.415390968322754
91.65861868858337
85.73331141471863
56.26538825035095
34.329570293426514
65.99706530570984
94.1497905254364
54.970308780670166
62.360270261764526
53.35589623451233
60.20778155326843
57.0123507976532
58.82091212272644
51.784538984298706
47.088767528533936
68.42806673049927
40.100457191467285
49.94041085243225
28.999423503875732
55.549357652664185
37.031655073165894
34.014119386672974
50.312193155288696
34.58382320404053
72.12296485900879
47.49173831939697
34.242760181427
77.91979885101318
79.7594861984253
74.59464836120605
41.031052350997925
34.04659628868103
111.56788277626038
26.310222387313843


==> statistics/stat_learning_0.5/25-low-000140/Aheuristic.txt <==
180 154 
149 155 
169 155 
138 156 
158 156 
178 156 
148 157 
168 157 
137 158 
157 158 
177 158 
146 159 
166 159 
135 160 
155 160 
175 160 
144 161 
164 161 
133 162 
153 162 
173 162 
175 164 
177 166 
179 168 
181 170 
183 172 
176 175 
196 175 
187 176 
178 177 
198 177 
189 178 
180 179 
200 179 
191 180 
182 181 
202 181 
192 182 
183 183 
203 183 
197 186 
199 188 
201 190 
203 192 
197 195 
201 197 
197 200 
199 202 
201 204 
203 206 
196 209 
198 211 
200 213 
202 215 
225 216 
202 217 
234 217 
216 218 
236 218 
218 219 
238 219 
220 220 
240 220 
222 221 
242 221 
224 222 
244 222 
226 223 
196 224 
228 224 
220 225 
222 226 
224 227 
196 229 
198 230 
200 231 
202 232 
216 233 
218 234 
220 235 
210 236 
200 237 
220 237 
210 238 
200 239 
220 239 
210 240 
200 241 
220 241 
210 242 
200 243 
220 243 
211 244 


==> statistics/stat_learning_0.5/25-low-000140/iterations.txt <==
461
534
488
758
398
547
390
645
619
768
603
420
484
588
477
552
617
595
758
746
427
673
447
522
341
410
611
822
475
560
379
615
654
547
419
327
548
684
607
494
437
890
599
744
579
725
555
540
430
436


==> statistics/stat_learning_0.5/25-low-000140/length.txt <==
166.4756809568563
164.1730302703719
163.50568231161967
168.12725571395922
167.6722505750396
168.69517166719828
171.69861031154957
166.24899491847012
166.19382798212496
163.44463481486264
166.06746420976498
170.17407255080397
162.70547079252896
166.51489279961496
167.68266524452443
164.95713174943103
170.30161695435095
163.6473460165693
162.7857012603908
163.64758725482343
164.9614878352799
164.308878700917
168.35136885128622
164.60432918015334
163.37454516888707
164.96758174226963
167.56477076489085
167.0008820386641
167.73547846738632
164.7623495436131
166.48523532061694
163.41112147100029
171.17894873408187
159.26924368065045
167.99089754762275
170.15354651679934
162.9343525691441
165.77256356648354
169.3309228022643
166.19781572106214
163.5110929041544
166.7234252101373
165.27241887775605
170.09190886174073
170.2019407476847
164.694989153692
165.15691932464708
164.71331792783334
169.99349965355935
162.9796147071241


==> statistics/stat_learning_0.5/25-low-000140/samples.txt <==
414
430
392
508
336
482
292
556
540
670
538
352
378
478
334
518
456
422
604
524
364
560
324
476
274
344
474
652
390
464
332
482
510
450
402
292
524
510
466
404
390
708
522
448
408
626
474
434
378
348


==> statistics/stat_learning_0.5/25-low-000140/time_list.txt <==
1.3566551208496094
1.0524492263793945
1.1478228569030762
1.5111184120178223
0.9043483734130859
1.2752273082733154
0.7906608581542969
1.6316497325897217
1.4771578311920166
2.528576612472534
1.9319219589233398
0.9072139263153076
1.018111228942871
1.926497459411621
1.1205756664276123
2.1198878288269043
2.0392940044403076
1.8245599269866943
2.9719057083129883
2.1181893348693848
1.5005431175231934
2.562041997909546
1.0070173740386963
2.0101430416107178
1.2802066802978516
1.4137811660766602
2.905952215194702
4.621518850326538
1.8778433799743652
2.710585832595825
1.7235841751098633
2.689828872680664
2.6762735843658447
2.4601430892944336
2.089665412902832
1.2267072200775146
3.5329480171203613
2.959221124649048
2.7001049518585205
2.0235273838043213
1.6951205730438232
5.3392860889434814
3.0103516578674316
2.577118396759033
2.2602055072784424
3.764845132827759
2.4292454719543457
2.6898128986358643
2.1632630825042725
1.5872399806976318


==> statistics/stat_learning_0.5/25-mid-000155/Aheuristic.txt <==
136 52 
156 52 
176 52 
147 53 
167 53 
138 54 
158 54 
178 54 
149 55 
169 55 
140 56 
160 56 
180 56 
151 57 
171 57 
142 58 
162 58 
182 58 
153 59 
173 59 
144 60 
164 60 
135 61 
138 62 
141 63 
176 64 
178 65 
180 66 
182 67 
134 69 
136 70 
135 71 
125 72 
115 73 
135 73 
125 74 
115 75 
135 75 
125 76 
115 77 
135 77 
125 78 
116 79 
136 79 
126 80 
116 81 
118 83 
120 85 
113 88 
115 90 
117 92 
128 93 
118 94 
138 94 
128 95 
118 96 
138 96 
128 97 
118 98 
138 98 
128 99 
118 100 
138 100 
128 101 
139 102 
141 104 
134 107 
136 109 
138 111 
139 113 
139 115 
139 117 
139 119 
139 121 
141 123 
134 126 
136 128 
138 130 
140 132 
121 134 
141 134 
131 135 
121 136 
141 136 
131 137 
121 138 
141 138 
131 139 
121 140 
141 140 
131 141 
120 142 
140 142 
119 144 
121 146 
114 149 
116 151 
118 153 
120 155 
113 158 
115 160 
117 162 
119 164 
121 166 
114 169 
116 171 
118 173 
120 175 
140 175 
160 175 
130 176 
150 176 
120 177 
140 177 
160 177 
130 178 
150 178 
120 179 
140 179 
160 179 
131 180 
151 180 
122 181 
142 181 
162 181 
133 182 
153 182 
125 183 
145 183 
156 184 
160 186 
156 189 
160 191 
155 194 
43 195 
63 195 
83 195 
103 195 
123 195 
143 195 
31 196 
51 196 
71 196 
91 196 
111 196 
131 196 
151 196 
39 197 
59 197 
79 197 
99 197 
119 197 
139 197 
159 197 
47 198 
67 198 
87 198 
107 198 
127 198 
147 198 
35 199 
55 199 
75 199 
95 199 
115 199 
135 199 
155 199 
43 200 
63 200 
83 200 
103 200 
123 200 
143 200 
31 201 
51 201 
71 201 
91 201 
111 201 
131 201 
151 201 
39 202 
59 202 
79 202 
99 202 
119 202 
139 202 
159 202 
47 203 
67 203 
87 203 
107 203 
127 203 
147 203 
120 204 


==> statistics/stat_learning_0.5/25-mid-000155/iterations.txt <==
1794
2345
2242
1921
1873
2581
1671
2460
1369
2341
1695
1720
2339
1364
2071
2387
1779
1830
1889
2109
1862
1590
2053
2107
2040
1866
1974
2285
1980
1499
1644
2205
2001
2325
2739
2013
2193
1530
1751
2635
1886
2015
1799
2855
1969
1845
2076
2035
1437
2168


==> statistics/stat_learning_0.5/25-mid-000155/length.txt <==
352.0298292628067
354.8381129227141
352.0164018990347
355.4954409104585
355.3990314225831
349.739108277486
360.28956851469604
358.7208404344965
350.58784930092435
354.26696234071443
356.79079220906436
352.3215000569737
362.67272785675044
349.7743578815965
354.73601906648634
351.3533464661758
352.53078660437683
354.1417111125872
356.6436512518396
352.5562090188111
350.1587671911321
351.92011624725154
353.9700635833927
342.4007241392618
356.0632552295381
352.20745217000535
362.0335323263389
359.20653848634623
354.45884774519106
357.7723004088141
356.1460063306686
355.40010807198223
357.70081982483634
352.5942867592485
350.6281656559105
355.10326992136834
358.24347986485066
358.304835888457
350.30427139296535
349.1244686179557
341.26015220987136
350.37977372100187
355.3495856672133
347.54239376835125
365.54200487275256
353.64651709980063
350.1529500487794
351.6941626215791
360.1872102347398
351.15955632136564


==> statistics/stat_learning_0.5/25-mid-000155/samples.txt <==
1202
1606
1692
1178
1310
1776
1184
1626
1038
1686
1280
1282
1522
974
1518
1632
1280
1324
1252
1488
1478
1152
1590
1466
1252
1266
1396
1334
1318
1120
1318
1362
1512
1688
1364
1386
1644
1168
1250
1532
1476
1318
1252
2008
1414
1382
1592
1506
1150
1630


==> statistics/stat_learning_0.5/25-mid-000155/time_list.txt <==
4.794131278991699
9.158782958984375
12.511627435684204
7.542630434036255
11.227725982666016
18.759045839309692
9.044552564620972
15.589123249053955
7.623428821563721
14.407685995101929
8.147737741470337
8.002318620681763
11.943544626235962
4.727293491363525
9.893866300582886
12.048289060592651
7.952828407287598
8.268601655960083
7.7321555614471436
10.430700063705444
10.267068862915039
6.69553542137146
11.638026475906372
10.258241176605225
8.723360776901245
7.951801776885986
9.671364784240723
8.894025087356567
8.580019235610962
6.255904912948608
8.67636513710022
9.327535152435303
10.223671674728394
13.71257758140564
10.749816656112671
8.338871479034424
12.698341131210327
6.048887014389038
8.843108654022217
11.521216630935669
9.962510108947754
8.158835649490356
7.8018224239349365
16.824138641357422
9.437353372573853
8.506641864776611
11.706813335418701
10.49759292602539
5.896750211715698
11.801728010177612


==> statistics/stat_learning_0.5/35-high-000093/Aheuristic.txt <==
96 8 
116 8 
136 8 
156 8 
112 9 
132 9 
152 9 
108 10 
128 10 
148 10 
104 11 
124 11 
144 11 
100 12 
120 12 
140 12 
96 13 
116 13 
136 13 
156 13 
100 15 
96 17 
156 18 
100 20 
96 22 
142 23 
98 24 
156 24 
150 25 
144 26 
100 27 
158 27 
152 28 
96 30 
142 31 
100 33 
96 35 
142 36 
100 38 
96 40 
142 41 
100 43 
96 45 
142 46 
100 48 
96 50 
142 51 
100 53 
96 55 
142 56 
100 58 
96 60 
142 61 
100 63 
96 65 
89 66 
132 66 
87 67 
130 67 
85 68 
128 68 
83 69 
126 69 
81 70 
101 70 
144 70 
99 71 
142 71 
97 72 
140 72 
83 75 
85 78 
81 82 
83 85 
85 88 
81 92 
83 95 
68 96 
155 96 
59 97 
79 97 
166 97 
70 98 
157 98 
61 99 
81 99 
52 100 
72 100 
159 100 
63 101 
83 101 
54 102 
158 103 
154 105 
54 107 
158 108 
154 110 
54 112 
158 113 
154 115 
54 117 
158 118 
154 120 
54 122 
158 123 
14 125 
34 125 
54 125 
170 125 
190 125 
210 125 
230 125 
25 126 
45 126 
161 126 
181 126 
201 126 
221 126 
16 127 
36 127 
56 127 
172 127 
192 127 
212 127 
232 127 
27 128 
47 128 
163 128 
183 128 
203 128 
223 128 
18 129 
38 129 
154 129 
174 129 
194 129 
214 129 
9 130 
29 130 
49 130 
165 130 
185 130 
205 130 
225 130 
8 132 
229 133 
12 135 
8 137 
229 138 
12 140 
8 142 
229 143 
12 145 
8 147 
229 148 
12 150 
8 152 
229 153 
12 155 
8 157 
229 158 
12 160 
8 162 
229 163 
12 165 
8 167 
229 168 
193 169 
213 169 
8 170 
197 170 
217 170 
12 171 
201 171 
221 171 
185 172 
205 172 
225 172 
189 173 
209 173 
229 173 
193 174 
213 174 
8 175 
184 176 
9 178 
185 179 
10 181 
186 182 
62 183 
82 183 
183 183 
59 184 
79 184 
99 184 
56 185 
76 185 
96 185 
53 186 
73 186 
93 186 
12 187 
70 187 
90 187 
9 188 
67 188 
87 188 
188 188 
64 189 
84 189 
185 189 
99 190 
56 191 
13 192 
8 193 
185 193 
99 194 
56 195 
13 196 
8 197 
185 197 
23 198 
43 198 
101 198 
159 198 
20 199 
40 199 
98 199 
156 199 
17 200 
37 200 
57 200 
153 200 
14 201 
34 201 
54 201 
150 201 
11 202 
31 202 
51 202 
147 202 
8 203 
28 203 
48 203 
144 203 
187 203 
159 204 
154 205 
141 206 
98 207 
187 207 
159 208 
154 209 
141 210 
98 211 
187 211 
159 212 
93 213 
159 213 
93 214 
159 214 
93 215 
159 215 
93 216 
159 216 
93 217 
159 217 
93 218 
159 218 
154 219 
141 220 
83 221 
187 221 
159 222 
154 223 
141 224 
83 225 
187 225 
159 226 
93 227 
159 227 
179 227 
90 228 
156 228 
176 228 
87 229 
145 229 
173 229 
84 230 
142 230 
170 230 
81 231 
101 231 
167 231 
187 231 
98 232 
164 232 
184 232 
98 234 
144 235 
140 237 
98 239 
144 240 
102 242 
122 242 
142 242 
112 243 
132 243 
102 244 
122 244 
142 244 
112 245 
132 245 
102 246 
122 246 
142 246 
112 247 
132 247 


==> statistics/stat_learning_0.5/35-high-000093/iterations.txt <==
15064
14463
15707
13576
15934
13993
14628
14739
15792
13867
17547
13397
16168
13948
16183
12684
15952
12776
12319
17571
17075
14674
13803
19824
12483
13183
13505
14013
18419
16562
14147
14135
14848
12674
12118
13330
12523
18540
11311
13450
14164
13015
16570
18354
15557
15181
13657
13368
15880
13740


==> statistics/stat_learning_0.5/35-high-000093/length.txt <==
903.1383621680012
908.0247171883773
903.9102649198587
914.2684603954115
914.5562934339329
902.8575561808784
911.5633245130402
906.7024771630769
906.641399986468
910.7919055956564
897.3079440691565
914.4595151171618
906.6104820845076
905.4890449652023
908.7533580188743
911.0923961190459
910.7630515108714
901.0558761575451
906.5129560152556
904.6664061493408
909.1134831713371
906.1759096261594
898.662951420163
911.7060600492935
918.988963791111
915.9350628731568
908.9817617990751
906.3452983092008
904.6530574220266
906.4129412406353
913.7223211560017
909.8363336980575
906.600539506662
902.4160696192928
912.3208036995699
910.337015131299
904.1821323487662
910.7009590189319
916.0018509857475
917.8057940131337
914.1748668922884
911.5007120468669
917.3895531695948
903.9590651050823
910.1768696500444
908.6778098492024
909.3024567655408
912.3496784968575
911.0744692295991
907.8087386266875


==> statistics/stat_learning_0.5/35-high-000093/samples.txt <==
8618
9398
10048
8272
9222
9806
9772
10002
9368
8672
11050
7866
10162
9546
9710
8084
9882
8680
7560
13562
11392
9896
8696
12208
7216
8050
8442
9742
11074
10984
8830
8914
9558
7280
7250
9100
8622
11526
7328
8128
8634
7628
11318
12116
9178
9674
8268
8856
10096
8156


==> statistics/stat_learning_0.5/35-high-000093/time_list.txt <==
290.8545913696289
303.58938813209534
323.93543672561646
197.98446416854858
257.0570409297943
257.01357913017273
230.70836663246155
224.2185468673706
220.06151843070984
185.8635549545288
279.64448714256287
156.64905071258545
237.09269881248474
207.2118742465973
212.4337501525879
149.07917475700378
221.70063495635986
173.2975549697876
137.56137990951538
380.1816782951355
292.48321056365967
220.5377037525177
170.23728728294373
333.50095295906067
129.67221641540527
154.12312650680542
162.96066117286682
211.46815752983093
276.294401884079
286.4059844017029
185.94910597801208
176.53293085098267
211.345281124115
129.3589370250702
131.10795783996582
183.79102110862732
163.11967253684998
301.939101934433
127.70471596717834
161.71697330474854
180.0577733516693
137.16968727111816
273.3626410961151
322.3544547557831
198.09371829032898
211.26638507843018
167.87061858177185
180.37867951393127
231.95710682868958
157.94028544425964


==> statistics/stat_learning_0.5/35-low-000091/Aheuristic.txt <==
52 96 
54 99 
56 102 
52 106 
54 109 
53 110 
52 111 
51 112 
50 113 
49 114 
48 115 
41 117 
37 121 
39 124 
53 125 
73 125 
93 125 
113 125 
54 126 
74 126 
94 126 
114 126 
55 127 
75 127 
95 127 
115 127 
56 128 
76 128 
96 128 
37 129 
57 129 
77 129 
97 129 
38 130 
58 130 
78 130 
98 130 
112 131 
114 134 
110 138 
112 141 
114 144 
110 148 
112 151 
114 154 
134 154 
126 155 
118 156 
110 157 
130 157 
122 158 
114 159 
134 159 


==> statistics/stat_learning_0.5/35-low-000091/iterations.txt <==
1751
5021
1813
892
1653
1419
1869
442
741
2548
674
589
2486
2279
4575
1216
4197
1344
1225
2015
3602
3333
1903
1847
764
2066
1727
2724
3887
2579
2404
2615
1799
4682
3512
2941
1446
1774
1035
2437
932
1104
2346
3351
1316
2159
1996
5026
2842
2111


==> statistics/stat_learning_0.5/35-low-000091/length.txt <==
141.88720146634134
138.60281103757535
146.3948966995777
142.51182692544367
144.97224516593096
141.82409802429333
146.28111341200494
144.052727513825
141.61008818643754
142.60284483480365
143.51845364539895
141.41171620979594
134.8307015116029
141.69613676106675
146.05202222214226
139.07169729850403
136.3311176351401
144.19542720323145
146.31501758196802
140.8309534057708
142.97120709169488
141.5708618901996
139.35941740877152
144.72862503222316
144.6563643479236
144.88729856387198
147.08911644519395
144.70428892411604
141.36789791373678
137.8656915949225
145.71307818633105
141.90948310843206
137.69671078531007
140.12485244347351
144.49223986251047
139.38948763163242
147.83563831414327
138.96762938075176
148.83905211581603
140.29906771231202
139.71690841143834
145.13552557843184
144.4806170200811
143.0279932675751
143.93522141752118
139.22315821359376
143.89982670152745
143.7681708827248
139.1944089550846
143.3555894498358


==> statistics/stat_learning_0.5/35-low-000091/samples.txt <==
758
1952
624
510
626
594
682
258
354
928
338
332
944
824
1542
528
2002
630
472
648
1302
1290
672
654
388
788
660
1066
1204
1050
998
1056
734
2282
1136
1270
688
724
474
1014
408
468
770
1416
542
718
864
1988
1134
868


==> statistics/stat_learning_0.5/35-low-000091/time_list.txt <==
13.752607107162476
98.56647372245789
8.01643991470337
4.247609376907349
6.396414279937744
6.6125452518463135
9.221285343170166
1.2910444736480713
2.843031406402588
15.56592321395874
2.5832338333129883
1.8096859455108643
14.224574089050293
11.310456991195679
43.02788805961609
5.285929441452026
69.38938689231873
7.6646692752838135
5.852057218551636
9.267924785614014
31.193580865859985
37.72811508178711
8.647181749343872
8.79719352722168
2.7787976264953613
12.022176742553711
10.358948230743408
29.390583276748657
26.888495206832886
20.91087245941162
17.062690258026123
19.79580521583557
9.629913330078125
82.2303900718689
33.660568714141846
26.0066134929657
8.419501066207886
10.887198448181152
3.794069528579712
15.8476722240448
3.261911153793335
4.67374587059021
11.467406988143921
24.903278589248657
5.983595371246338
12.678123474121094
11.924803972244263
47.472649812698364
23.700836420059204
12.656012535095215


==> statistics/stat_learning_0.5/35-mid-000117/Aheuristic.txt <==
169 125 
189 125 
188 126 
187 127 
186 128 
185 129 
184 130 
170 132 
185 133 
171 135 
186 136 
172 138 
187 139 
83 140 
170 140 
198 140 
80 141 
100 141 
195 141 
77 142 
97 142 
192 142 
74 143 
94 143 
189 143 
71 144 
91 144 
186 144 
68 145 
88 145 
183 145 
203 145 
198 146 
170 147 
98 148 
70 149 
203 149 
198 150 
170 151 
98 152 
70 153 
203 153 
108 154 
128 154 
148 154 
168 154 
211 154 
101 155 
121 155 
141 155 
161 155 
204 155 
71 156 
114 156 
134 156 
154 156 
174 156 
217 156 
107 157 
127 157 
147 157 
167 157 
210 157 
100 158 
120 158 
140 158 
160 158 
203 158 
70 159 
113 159 
133 159 
153 159 
173 159 
216 159 
70 161 
217 162 
71 164 
218 165 
72 167 
52 169 
72 169 
65 170 
58 171 
218 171 
71 172 
64 173 
57 174 
217 174 
213 176 
54 178 
217 179 
213 181 
54 183 
214 183 
53 184 
213 184 
52 185 
72 185 
232 185 
71 186 
231 186 
70 187 
230 187 
69 188 
229 188 
68 189 
228 189 
68 191 
229 192 
69 194 
230 195 
70 197 
231 198 
69 199 
243 199 
235 200 
227 201 
247 201 
239 202 
231 203 
69 204 
245 205 
70 207 
246 208 
71 210 
247 211 
65 213 
166 213 
186 213 
206 213 
60 214 
161 214 
181 214 
201 214 
244 214 
156 215 
176 215 
196 215 
216 215 
70 216 
171 216 
191 216 
211 216 
65 217 
166 217 
186 217 
206 217 
60 218 
161 218 
181 218 
201 218 
244 218 
246 219 
154 221 
156 222 
158 223 
213 224 
215 225 
246 226 
231 227 
216 228 
236 228 
221 229 
241 229 
226 230 
246 230 
231 231 
216 232 
236 232 


==> statistics/stat_learning_0.5/35-mid-000117/iterations.txt <==
6917
3370
5108
5274
3997
5299
4996
6849
5380
4135
5633
4789
5392
4194
3426
5760
4635
5575
4695
7408
5417
4870
5895
5012
3999
4505
4553
5105
5664
4225
5440
6140
3859
4546
5738
3462
4365
4285
5097
4534
5006
4410
3783
5320
5387
3546
5935
6713
5073
4759


==> statistics/stat_learning_0.5/35-mid-000117/length.txt <==
451.62067957876656
459.2592356095869
452.3898767175135
456.61017432686015
458.27162086930036
460.1329262684761
451.8164521240608
457.41395563588225
452.78506800456574
457.29879978235584
451.5429069652741
456.582745067067
464.25171210051343
449.2177475661561
456.08130180185304
458.7458774162266
461.3865152137257
451.5358233496737
460.12485933014636
456.39115965754524
456.0216042902223
456.2501913613898
451.88316163076786
456.3878951769674
460.80961474439295
457.23881732344717
454.9620964607177
455.1038966382179
456.45148737640193
458.157153246343
451.24092708083873
450.4651235487572
453.0279938424586
450.9040510692397
449.36445372079913
452.23617367084745
450.54887602270696
464.71267010960764
451.7219474220745
454.09610423784767
455.8765241880783
456.3911111332099
461.6100694262452
458.27319688767614
459.3755207068936
461.35842040655064
458.4624618716925
456.2608995513659
457.853872071514
457.3321494668799


==> statistics/stat_learning_0.5/35-mid-000117/samples.txt <==
3288
1564
2548
2354
1802
2652
2162
4136
2316
1942
2666
2126
2710
1870
1784
2768
1770
2778
2346
2838
2830
2084
2574
2590
1792
2076
1984
2174
2826
1928
2226
3210
2016
2152
2416
1606
2090
2366
2650
2114
2234
2516
1906
2502
2354
1680
2930
2924
2448
2264


==> statistics/stat_learning_0.5/35-mid-000117/time_list.txt <==
71.0504355430603
21.056321620941162
38.10460448265076
37.04031419754028
21.302849292755127
42.23483347892761
32.562901973724365
85.33823347091675
37.82925367355347
22.7408447265625
39.645639419555664
28.576924562454224
38.77433896064758
21.663294553756714
19.0352725982666
43.47425818443298
22.028090953826904
44.879735231399536
30.945192337036133
53.548571825027466
39.52108430862427
27.20588994026184
41.301517724990845
39.56419062614441
18.927212238311768
22.382310152053833
25.054803371429443
26.98526120185852
37.457842111587524
19.941591501235962
28.879056215286255
52.36563682556152
23.203142166137695
25.15625023841858
33.81449031829834
14.910228729248047
22.27106285095215
27.94579029083252
35.69624853134155
23.44591188430786
28.1911883354187
30.172916889190674
18.02595591545105
34.548503398895264
32.31631422042847
19.19045352935791
39.165958881378174
47.11593222618103
31.577571630477905
25.9530668258667


==> statistics/stat_learning_0.5/45-high-001111/Aheuristic.txt <==
132 6 
152 6 
134 7 
154 7 
136 8 
156 8 
138 9 
158 9 
140 10 
160 10 
168 11 
134 14 
168 16 
132 19 
133 21 
167 23 
133 26 
135 28 
96 29 
116 29 
166 29 
96 30 
116 30 
166 30 
96 31 
116 31 
166 31 
96 32 
116 32 
166 32 
169 33 
188 34 
169 35 
168 36 
167 37 
166 38 
112 39 
167 40 
30 41 
167 41 
25 42 
121 42 
21 43 
117 43 
196 43 
89 44 
191 44 
167 45 
87 47 
30 49 
167 50 
30 52 
165 52 
44 53 
38 54 
32 55 
167 55 
87 57 
42 59 
167 60 
64 62 
48 63 
85 63 
169 63 
59 64 
160 64 
50 65 
87 65 
183 65 
59 66 
160 66 
48 67 
85 67 
169 67 
64 69 
66 70 
86 71 
88 72 
154 73 
156 74 
71 75 
169 75 
189 75 
87 76 
177 76 
67 77 
158 77 
185 77 
75 78 
173 78 
63 79 
180 79 
190 80 
75 82 
78 83 
87 84 
89 85 
78 86 
150 86 
199 86 
87 87 
188 87 
77 88 
149 88 
198 88 
86 89 
158 89 
87 90 
189 91 
146 95 
143 100 
145 104 
143 109 
163 109 
144 110 
164 110 
145 111 
165 111 
146 112 
166 112 
178 114 
178 119 
87 121 
91 122 
169 123 
169 125 
169 130 
67 132 
54 133 
202 133 
64 134 
54 135 
202 135 
53 137 
67 138 
55 140 
52 142 
40 143 
169 143 
45 144 
30 145 
50 145 
32 146 
52 146 
234 146 
169 148 
169 150 
167 152 
35 154 
234 154 
110 155 
34 156 
223 156 
111 157 
31 158 
167 158 
110 159 
166 160 
237 161 
44 163 
112 164 
111 165 
39 166 
109 166 
33 167 
105 167 
237 167 
100 168 
168 168 
43 169 
121 169 
101 170 
100 171 
99 172 
97 173 
32 174 
32 175 
32 176 
29 177 
90 177 
128 177 
225 177 
36 178 
96 178 
134 178 
222 178 
33 179 
93 179 
131 179 
221 179 
32 180 
92 180 
130 180 
219 180 
42 181 
235 181 
212 182 
167 183 
133 184 
87 185 
42 186 
235 186 
212 187 
83 188 
193 188 
214 188 
77 189 
169 189 
207 189 
42 190 
133 190 
201 190 
42 191 
133 191 
201 191 
42 192 
133 192 
43 193 
30 194 
189 194 
166 195 
78 196 
77 197 
76 198 
52 199 
192 199 
59 200 
132 200 
152 200 
190 200 
57 201 
77 201 
150 201 
188 201 
55 202 
75 202 
148 202 
168 202 
53 203 
73 203 
146 203 
166 203 
146 204 
190 205 
41 207 
44 208 
78 209 
146 210 
51 211 
144 211 
204 211 
48 212 
75 212 
201 212 
45 213 
65 213 
198 213 
42 214 
62 214 
195 214 
215 214 
192 215 
144 216 
65 217 
144 218 
214 219 
143 221 
214 222 
156 223 
150 224 
144 225 
63 226 
158 226 
211 227 
214 228 
64 230 
66 231 
143 232 
144 233 
71 234 
121 234 
141 234 
168 234 
188 234 
63 235 
83 235 
133 235 
161 235 
181 235 
201 235 
76 236 
126 236 
146 236 
174 236 
194 236 
70 237 
120 237 
140 237 
168 237 
188 237 
86 238 
86 239 
120 240 
200 241 
211 242 
87 244 
211 244 
100 245 
120 245 
214 245 
102 246 
122 246 
84 247 
104 247 
198 247 
85 248 
105 248 
199 248 
84 249 
104 249 
198 249 


==> statistics/stat_learning_0.5/45-high-001111/iterations.txt <==
19805
29180
17937
27557
19335
26255
19592
24460
26039
25633
23800
24995
22468
17016
24521
24144
25217
25088
30567
22854
25746
20872
23572
31757
31017
23008
18467
26103
35425
16503
23429
24208
22231
28656
23515
35953
26683
27438
32108
15658
29327
29502
21461
23847
16835
22924
22665
20409
22819
29515


==> statistics/stat_learning_0.5/45-high-001111/length.txt <==
818.2286661297686
815.8643450911475
817.8036908895622
821.0772248498148
823.1843443723226
820.8911270378666
825.5076164033308
818.3649532304102
813.6390751698034
820.979170718239
808.744151397869
806.046011969497
819.5315238514182
816.0704936224749
825.7311489661947
813.0188731983782
812.6202878130741
822.3134283178892
803.3270056110846
810.6950556032774
815.540390190163
811.4710616535768
817.8698835245302
808.2219230063853
815.6598553951774
816.6103078228547
805.7506375442202
822.611501430783
812.7083324640179
821.094253808805
823.1149593994525
810.7874191870776
822.8907210162849
820.8818749226847
834.6370091271984
807.0943372701727
829.39953090231
806.4700552881812
821.0817487232446
826.2251883337342
823.0001849189946
816.3867184812649
809.6123926296917
825.4755721352873
815.7091790308626
817.8681091165924
814.2573193835085
815.3817693961071
817.4907180259265
813.2061841041209


==> statistics/stat_learning_0.5/45-high-001111/samples.txt <==
7962
14484
7832
13214
9886
11308
7216
11160
13354
13486
12606
10886
11200
7176
13274
12486
13456
11040
14296
10686
11280
7918
10974
16920
18352
11002
7892
11932
16618
8486
10416
10906
9090
11952
12022
21604
11910
14058
14782
6948
13268
15240
11396
12008
7016
11160
10062
11422
11818
14544


==> statistics/stat_learning_0.5/45-high-001111/time_list.txt <==
355.01733803749084
783.2229499816895
243.6071002483368
556.8432862758636
281.1139998435974
378.4506893157959
189.27342200279236
372.3057429790497
480.67519187927246
457.1518397331238
421.44108057022095
359.99636936187744
324.3071746826172
151.56200242042542
450.61124897003174
407.6922857761383
487.59945917129517
362.92221450805664
577.7401356697083
328.90460085868835
374.12908697128296
202.76240611076355
349.07263374328613
733.8758275508881
755.8805139064789
340.0260307788849
189.07277417182922
377.2097222805023
758.3929030895233
203.00276446342468
324.9123136997223
341.5418939590454
276.9743914604187
404.4825060367584
397.17782735824585
1038.3162777423859
397.33717489242554
489.5086896419525
631.3795433044434
145.55793571472168
438.8709411621094
573.4486775398254
345.9192898273468
387.66508746147156
150.27162337303162
350.4611086845398
294.1601610183716
337.274272441864
369.8544673919678
510.69700479507446


==> statistics/stat_learning_0.5/45-low-000105/Aheuristic.txt <==
98 39 
101 42 
97 46 
97 50 
86 52 
79 53 
99 53 
84 54 
217 54 
86 55 
179 55 
98 56 
88 57 
78 59 
54 62 
56 63 
76 63 
62 64 
168 64 
70 65 
58 66 
78 66 
66 67 
77 68 
168 70 
225 72 
212 74 
76 75 
161 75 
199 75 
227 75 
146 76 
166 76 
204 76 
67 77 
151 77 
189 77 
209 77 
72 78 
156 78 
194 78 
214 78 
167 79 
67 80 
225 80 
211 81 
169 82 
144 83 
63 84 
213 84 
211 85 
116 86 
189 86 
226 86 
122 87 
212 87 
67 88 
146 88 
219 88 
115 89 
189 89 
226 89 
167 90 
112 91 
225 91 
167 92 
112 93 
225 93 
167 94 
112 95 
225 95 
143 96 
65 97 
85 97 
105 97 
132 97 
170 97 
190 97 
62 98 
82 98 
102 98 
129 98 
167 98 
187 98 
224 98 
79 99 
99 99 
126 99 
146 99 
184 99 
221 99 
76 100 
96 100 
123 100 
143 100 
181 100 
218 100 
73 101 
93 101 
120 101 
140 101 
178 101 
215 101 
78 102 
213 103 
212 105 
214 107 
212 109 
232 109 
219 110 
63 111 
226 111 
213 112 
233 112 
64 114 
66 116 
234 118 
236 120 
236 122 
236 124 
63 127 
65 129 
63 131 
50 132 
236 132 
56 133 
42 134 
62 134 
48 135 
234 135 
44 137 
237 138 
55 140 
44 142 
28 143 
55 143 
32 144 
237 144 
36 145 
19 146 
39 146 
54 147 
236 149 
54 152 
235 154 
234 155 
54 156 
52 157 
50 158 
247 158 
245 160 
54 162 
245 163 
248 164 
51 166 
78 166 
54 167 
236 167 
57 168 
239 168 
60 169 
242 169 
234 170 
236 171 
75 173 
63 175 
236 176 
234 178 
235 180 
235 183 
75 188 
194 188 
214 188 
234 188 
189 189 
209 189 
229 189 
188 190 
208 190 
228 190 
186 191 
206 191 
226 191 
185 192 
205 192 
225 192 
191 193 
179 196 
177 201 
179 205 
179 210 
176 212 
178 213 
180 214 
189 216 
189 220 


==> statistics/stat_learning_0.5/45-low-000105/iterations.txt <==
371
351
121
2276
815
204
133
148
120
392
1124
224
493
260
224
460
515
478
426
524
440
380
210
143
379
189
157
182
174
294
300
915
233
733
141
103
214
517
769
207
185
479
782
688
2343
990
293
209
188
509


==> statistics/stat_learning_0.5/45-low-000105/length.txt <==
98.01858993358306
96.07002025613819
104.24843575290596
97.03519516382865
100.0966336409831
98.93529133415741
93.79838031237648
101.83847165700607
94.93674972231973
98.58627104614388
101.74600647540481
102.69612981663218
93.97423441766257
94.64569818860585
95.94215375120832
96.13021097967139
101.41951700449239
97.10692034096871
96.36639029801631
96.64908880763493
98.75732420393231
98.56565453733549
97.6162866991961
100.1678884673545
98.50191178130497
94.73113968755528
95.97149813901633
99.50381481586811
99.77329355996845
94.79776157320254
97.01228739543717
96.90848655559232
97.27015925817996
96.78944660647363
99.61809453410609
95.71396489198305
93.57348784993235
99.28300470177439
98.27736777367551
94.70018776087879
99.38457928626676
97.05245662168794
101.27698715966014
101.19918029991196
97.07504074591154
95.87267384805625
101.16034963531355
98.45463573404051
93.78994659688726
96.90788589484197


==> statistics/stat_learning_0.5/45-low-000105/samples.txt <==
174
118
70
924
250
106
66
94
96
164
380
74
148
116
122
160
120
234
178
188
110
152
90
74
112
88
114
72
114
150
140
168
108
236
92
72
86
154
230
102
80
222
142
188
792
320
96
102
88
96


==> statistics/stat_learning_0.5/45-low-000105/time_list.txt <==
1.6094534397125244
0.5683510303497314
0.29354214668273926
12.072447538375854
2.109200954437256
0.539499044418335
0.3764688968658447
0.5135996341705322
0.4884507656097412
0.975151538848877
3.542433977127075
0.5128507614135742
1.1704394817352295
0.7429285049438477
0.6868979930877686
1.1703567504882812
1.0686883926391602
1.3618223667144775
1.090015172958374
1.3923389911651611
0.8736646175384521
0.9719476699829102
0.473369836807251
0.40121889114379883
0.8109250068664551
0.5283222198486328
0.6352360248565674
0.401172399520874
0.5246853828430176
0.7232277393341064
0.8485808372497559
1.7014408111572266
0.6140899658203125
1.9766228199005127
0.442521333694458
0.3290858268737793
0.4391791820526123
1.2901852130889893
2.0724103450775146
0.5824527740478516
0.45111799240112305
1.5452337265014648
1.4929871559143066
1.2073793411254883
11.661946296691895
2.627596855163574
0.902782678604126
0.4379246234893799
0.3770332336425781
0.6562960147857666


==> statistics/stat_learning_0.5/45-mid-000148/Aheuristic.txt <==
143 40 
49 42 
133 43 
136 44 
154 45 
135 47 
154 48 
158 49 
179 50 
133 52 
160 52 
133 53 
160 53 
134 54 
161 54 
19 55 
157 55 
21 56 
167 57 
178 58 
20 60 
132 61 
133 62 
21 63 
131 63 
178 63 
72 64 
144 64 
65 65 
137 65 
55 66 
135 66 
6 67 
77 67 
168 67 
76 68 
63 69 
8 70 
167 70 
77 71 
65 72 
54 73 
179 73 
109 74 
180 74 
59 75 
86 75 
106 75 
154 75 
181 75 
60 76 
87 76 
107 76 
155 76 
17 77 
60 77 
87 77 
107 77 
155 77 
18 78 
61 78 
88 78 
108 78 
156 78 
53 79 
158 80 
110 83 
109 85 
105 86 
125 86 
145 86 
31 87 
115 87 
135 87 
162 87 
106 88 
126 88 
146 88 
32 89 
116 89 
136 89 
163 89 
143 90 
133 91 
168 93 
171 97 
166 98 
186 98 
179 99 
172 100 
192 100 
185 101 
190 104 
190 108 
201 109 
189 111 
193 112 
201 115 
199 120 
202 121 
205 122 
208 123 
212 127 
55 131 
23 132 
43 132 
63 132 
83 132 
201 132 
18 133 
38 133 
58 133 
78 133 
98 133 
13 134 
33 134 
53 134 
73 134 
93 134 
210 134 
26 135 
46 135 
66 135 
86 135 
203 135 
100 136 
19 138 
201 140 
18 143 
18 144 
18 145 
18 146 
202 146 
200 148 
29 151 
200 153 
44 154 
185 154 
29 155 
49 155 
190 155 
34 156 
54 156 
195 156 
39 157 
180 157 
200 157 
44 158 
185 158 
53 159 
53 161 
178 163 
178 165 
171 166 
53 167 
29 168 
176 168 
170 169 
55 170 
29 172 
166 173 
52 175 
29 177 
49 177 
38 178 
168 178 
47 179 
36 180 
166 180 
166 182 
52 185 
166 187 
184 188 
166 189 
196 189 
188 190 
170 191 
52 192 
191 192 
188 193 
54 195 
53 197 
201 198 
46 200 
164 200 
51 201 
169 201 
154 202 
41 203 
159 203 
155 204 
156 206 
158 208 
156 210 
142 211 
169 211 
144 212 
41 213 
146 213 
43 214 
155 214 
131 215 
135 216 
146 217 
169 218 
44 220 
135 221 
133 222 
49 223 
69 223 
89 223 
146 223 
166 223 
56 224 
76 224 
96 224 
153 224 
43 225 
63 225 
83 225 
133 225 
160 225 
50 226 
70 226 
90 226 
147 226 
167 226 
169 227 
98 230 
100 232 
98 234 
118 234 
98 235 
118 235 
98 236 
118 236 
98 237 
118 237 
99 238 


==> statistics/stat_learning_0.5/45-mid-000148/iterations.txt <==
16931
11370
15348
12208
8528
9597
12369
13738
11300
15188
10446
10664
11993
10853
16004
12891
11908
9280
11550
14341
14275
10888
16745
14332
10192
13744
12269
7733
8748
11666
10953
12016
10140
11894
8993
5937
7416
15248
12870
9718
13956
10475
11370
17414
8717
11153
15487
11507
18547
11263


==> statistics/stat_learning_0.5/45-mid-000148/length.txt <==
521.7307226820612
528.4187998075059
525.1280482379252
522.5217948025644
527.7706549579503
528.4378251825375
521.1126168466573
524.9565449518777
533.5919843551982
528.6587533128284
515.6753578495726
529.0640510874589
526.4680338661351
528.1423791403549
536.4604453370084
523.5337480037516
517.4494929757933
518.5338413442433
525.4026083427082
521.7817403005857
535.628552314723
522.2406453461228
528.1718170926599
514.4299629895111
521.5700128691237
515.0479560171881
526.9271747144156
527.7593662370207
527.345490125626
528.2833292299774
524.2553317140042
532.3706016811032
537.0722725506226
521.9469014383868
538.7652714935398
522.6389914862942
523.386014093203
526.8955835115594
522.2740952905547
528.8451786651998
529.4232141323337
525.393374874074
531.9673162397877
528.9941882416141
524.7211716500314
528.0601175385326
527.8652165053244
525.4209357981459
521.6514836406467
537.9109665002062


==> statistics/stat_learning_0.5/45-mid-000148/samples.txt <==
9272
5606
9030
6444
4170
5122
6412
7112
5118
7672
5342
5702
6414
6246
9116
7570
5676
4674
6196
8194
8168
5138
8430
8348
5056
7268
6212
4202
4208
5830
5448
6130
5462
6068
4240
2912
3280
7170
6102
4840
7302
5986
5656
10294
4034
5986
9170
5966
12506
5682


==> statistics/stat_learning_0.5/45-mid-000148/time_list.txt <==
451.1993672847748
162.16118836402893
340.76330852508545
181.52795004844666
82.32833647727966
107.95212888717651
165.4608075618744
196.29730701446533
106.51312613487244
200.49168133735657
98.81825423240662
115.22865343093872
135.788405418396
130.326021194458
255.73366379737854
194.57067775726318
103.32605409622192
78.44518303871155
125.60012125968933
200.09920859336853
203.79880928993225
91.58062100410461
241.94493222236633
214.56475400924683
88.5695173740387
163.71380519866943
133.67205572128296
59.67382073402405
64.98486924171448
116.73827648162842
105.19822812080383
131.48953318595886
103.32899594306946
129.94824171066284
65.99987006187439
34.50211691856384
73.32853150367737
174.7587172985077
129.10565519332886
81.93713974952698
172.5344054698944
119.93363332748413
116.27375364303589
296.2399616241455
63.25187826156616
128.3564054965973
269.9549615383148
119.96026420593262
432.4460451602936
114.58481955528259


==> statistics/stat_learning_0.8/25-high-000190/Aheuristic.txt <==
113 11 
133 11 
153 11 
123 12 
143 12 
113 13 
133 13 
153 13 
123 14 
143 14 
113 15 
133 15 
153 15 
123 16 
143 16 
113 17 
133 17 
153 17 
123 18 
143 18 
113 19 
133 19 
153 19 
155 20 
157 21 
159 22 
161 23 
113 25 
115 26 
117 27 
119 28 
121 29 
155 30 
156 31 
176 31 
157 32 
177 32 
158 33 
178 33 
159 34 
179 34 
160 35 
180 35 
161 36 
181 36 
162 37 
182 37 
163 38 
183 38 
163 39 
113 40 
116 41 
118 42 
120 43 
175 44 
177 45 
179 46 
181 47 
183 48 
114 50 
116 51 
101 52 
121 52 
103 53 
176 53 
105 54 
178 54 
107 55 
180 55 
109 56 
182 56 
111 57 
93 58 
113 58 
95 59 
115 59 
97 60 
117 60 
100 61 
175 62 
177 63 
179 64 
181 65 
183 66 
94 68 
96 69 
98 70 
100 71 
101 72 
194 72 
214 72 
100 73 
193 73 
213 73 
99 74 
192 74 
212 74 
98 75 
191 75 
211 75 
98 76 
191 76 
211 76 
98 77 
191 77 
211 77 
98 78 
191 78 
211 78 
98 79 
191 79 
211 79 
98 80 
191 80 
211 80 
99 81 
101 82 
217 83 
219 84 
221 85 
223 86 
93 88 
95 89 
97 90 
99 91 
101 92 
82 93 
215 93 
82 94 
215 94 
82 95 
215 95 
82 96 
215 96 
82 97 
215 97 
82 98 
215 98 
82 99 
215 99 
82 100 
215 100 
82 101 
215 101 
217 102 
219 103 
221 104 
223 105 
72 107 
74 108 
76 109 
78 110 
80 111 
217 112 
84 113 
218 113 
85 114 
219 114 
86 115 
220 115 
87 116 
221 116 
87 117 
221 117 
87 118 
221 118 
87 119 
221 119 
87 120 
221 120 
88 121 
222 121 
224 122 
94 124 
96 125 
98 126 
100 127 
216 128 
218 129 
220 130 
222 131 
224 132 
94 134 
228 134 
96 135 
230 135 
98 136 
232 136 
100 137 
234 137 
216 138 
236 138 
218 139 
238 139 
220 140 
240 140 
222 141 
242 141 
224 142 
244 142 
94 144 
96 145 
98 146 
100 147 
236 148 
238 149 
240 150 
242 151 
244 152 
93 154 
238 154 
66 155 
86 155 
199 155 
219 155 
239 155 
66 156 
86 156 
199 156 
219 156 
239 156 
66 157 
86 157 
199 157 
219 157 
239 157 
66 158 
86 158 
199 158 
219 158 
239 158 
66 159 
86 159 
199 159 
219 159 
239 159 
66 160 
86 160 
199 160 
219 160 
239 160 
66 161 
86 161 
199 161 
219 161 
239 161 
66 162 
86 162 
199 162 
219 162 
239 162 
200 163 
202 164 
52 166 
54 167 
56 168 
58 169 
60 170 
196 171 
198 172 
200 173 
202 174 
204 175 
224 175 
205 176 
52 177 
206 177 
53 178 
207 178 
54 179 
208 179 
55 180 
209 180 
56 181 
210 181 
57 182 
211 182 
58 183 
212 183 
59 184 
216 185 
218 186 
220 187 
222 188 
224 189 
53 191 
55 192 
57 193 
59 194 
40 195 
60 195 
235 195 
41 196 
216 196 
236 196 
42 197 
217 197 
237 197 
43 198 
218 198 
238 198 
44 199 
219 199 
239 199 
45 200 
220 200 
240 200 
46 201 
221 201 
241 201 
47 202 
222 202 
242 202 
48 203 
226 203 
237 204 
239 206 
241 208 
243 210 
236 213 
238 215 
229 216 
221 217 
241 217 
232 218 
223 219 
243 219 
234 220 
225 221 
216 222 
236 222 
227 223 
218 224 
238 224 
220 226 
222 228 
224 230 
217 233 
219 235 
230 236 
231 237 
232 238 
233 239 
234 240 
216 242 
217 243 
218 244 


==> statistics/stat_learning_0.8/25-high-000190/iterations.txt <==
4426
5708
6921
5466
4019
4720
5729
5872
5133
6584
5034
5010
5301
5239
3712
3997
8179
6467
5546
4468
8094
5235
3771
5978
4113
5176
4139
5596
6101
4575
4499
4249
4334
5510
4630
5435
7577
4400
6253
5494
4462
6134
5103
8733
4115
5726
5329
5150
3458
4187


==> statistics/stat_learning_0.8/25-high-000190/length.txt <==
616.5701909216527
616.8092552093763
615.7592520323511
609.25404718809
611.7572683772106
616.1603174026286
613.7993648398979
617.8929024752965
615.0310794846803
612.1897646247196
614.2678847510991
613.6346345891412
616.2085084916631
616.8182474979947
625.9148500181848
615.6733047175064
611.271546735969
615.4090206438889
610.5913701005392
617.3646904335653
605.7390061998956
605.1248733927334
602.8868808640524
612.6626003432604
615.4876222287184
611.8884520339788
615.280660795796
611.9144057724249
623.2077433302031
612.6395788149193
609.4655448988741
615.7308866395342
610.9988411899049
610.085195867424
615.753391189681
615.4665776666355
608.8358754375939
615.9953133131062
612.1162446779167
618.1003394220556
615.0367210162332
605.0050487225947
619.2312145377647
619.4760546337353
618.1550619746479
618.2467785904033
600.576926729407
621.7824813810358
614.3370126586301
608.1810685580821


==> statistics/stat_learning_0.8/25-high-000190/samples.txt <==
3720
4912
6360
5060
3808
4428
4808
5870
4138
4720
3874
4706
4474
3624
3316
3436
6850
6006
4500
3934
8060
5072
3194
4796
3098
4146
3946
4674
4474
3934
3738
3640
3622
4782
4564
4196
6962
3676
4960
5450
4114
6302
4774
8110
2866
5138
4246
3994
2688
3582


==> statistics/stat_learning_0.8/25-high-000190/time_list.txt <==
42.997331857681274
98.7593355178833
123.79401540756226
84.0748233795166
43.24193596839905
58.35618305206299
72.48893189430237
92.97750782966614
57.93558359146118
72.16207480430603
46.3724730014801
58.73604679107666
60.82906222343445
45.474292278289795
33.82704496383667
35.29312229156494
131.32290983200073
99.65878915786743
64.85809826850891
48.997586727142334
156.92911624908447
56.75465679168701
26.686203002929688
55.500030755996704
27.84664297103882
45.66030836105347
37.756059646606445
56.48818755149841
53.5573251247406
39.26394462585449
34.56779360771179
32.56451082229614
33.58966779708862
57.12472200393677
46.90989899635315
46.13234090805054
111.99707460403442
36.58338689804077
57.88761639595032
68.03335094451904
38.91969966888428
82.09283757209778
52.25679540634155
147.5123052597046
26.413895845413208
64.93175077438354
45.05528807640076
42.323811769485474
21.76981806755066
31.096078395843506


==> statistics/stat_learning_0.8/25-low-000140/Aheuristic.txt <==
180 154 
149 155 
169 155 
138 156 
158 156 
178 156 
148 157 
168 157 
137 158 
157 158 
177 158 
146 159 
166 159 
135 160 
155 160 
175 160 
144 161 
164 161 
133 162 
153 162 
173 162 
175 164 
177 166 
179 168 
181 170 
183 172 
176 175 
196 175 
187 176 
178 177 
198 177 
189 178 
180 179 
200 179 
191 180 
182 181 
202 181 
192 182 
183 183 
203 183 
197 186 
199 188 
201 190 
203 192 
197 195 
201 197 
197 200 
199 202 
201 204 
203 206 
196 209 
198 211 
200 213 
202 215 
225 216 
202 217 
234 217 
216 218 
236 218 
218 219 
238 219 
220 220 
240 220 
222 221 
242 221 
224 222 
244 222 
226 223 
196 224 
228 224 
220 225 
222 226 
224 227 
196 229 
198 230 
200 231 
202 232 
216 233 
218 234 
220 235 
210 236 
200 237 
220 237 
210 238 
200 239 
220 239 
210 240 
200 241 
220 241 
210 242 
200 243 
220 243 
211 244 


==> statistics/stat_learning_0.8/25-low-000140/iterations.txt <==
447
331
405
420
297
451
614
391
473
296
563
384
492
323
323
389
325
270
486
402
493
445
522
263
396
251
285
445
267
480
245
405
293
340
338
402
378
457
321
370
435
486
395
486
407
278
252
423
370
495


==> statistics/stat_learning_0.8/25-low-000140/length.txt <==
166.92646189767981
170.83343060394625
166.3591246679786
170.23331911348643
170.29965314228997
165.4773404113467
170.09830202948012
164.0620903375942
163.05622784499155
168.02466135837048
165.42587536164547
163.30048081235907
167.6669802476343
168.79666556691078
165.80351100269567
165.7905137665345
166.40959883931777
166.0286651488291
164.82716887789596
165.50235058112693
166.70665398324093
164.05825130260737
161.78573641880533
165.5149099409718
168.2350595879336
165.0533226772586
164.57550589820127
162.27870954039508
169.34025344069806
166.448632836606
164.46932308049142
168.15326866772577
162.30684547185
167.5685588462864
163.80007165716964
164.2021645584249
166.224455488294
170.01768754770697
164.13734609757086
166.31872942514755
168.34554321423445
165.3608957089299
162.90579515814406
166.5568664005708
169.68985591567454
171.99971535104237
165.51135891349207
165.3246760763274
173.3758066851746
169.5355921885835


==> statistics/stat_learning_0.8/25-low-000140/samples.txt <==
348
344
402
444
344
456
600
420
508
296
460
408
560
384
340
388
394
280
378
442
506
484
532
308
472
286
328
536
312
434
310
348
302
384
336
398
398
504
360
408
350
514
410
536
384
314
282
406
340
530


==> statistics/stat_learning_0.8/25-low-000140/time_list.txt <==
0.8926780223846436
0.9650001525878906
0.9994587898254395
1.0795345306396484
0.6839311122894287
1.1839070320129395
1.9674370288848877
1.032761812210083
1.2973806858062744
0.5750441551208496
1.495516300201416
1.1560888290405273
1.8905494213104248
1.3105642795562744
1.0650639533996582
1.3914191722869873
1.0795023441314697
0.6935606002807617
1.3859360218048096
1.584650993347168
2.150710344314575
1.8124802112579346
2.0499470233917236
1.197601318359375
2.068819522857666
1.2183609008789062
1.0280518531799316
1.8062689304351807
1.0800848007202148
2.2242588996887207
1.1701056957244873
1.957679271697998
0.979560136795044
1.5163781642913818
1.4800035953521729
2.410208225250244
1.815624475479126
3.037325382232666
1.8210277557373047
1.9432237148284912
1.888601541519165
3.520240306854248
1.9164783954620361
3.285787343978882
2.3593246936798096
1.6184680461883545
1.4606473445892334
2.353766679763794
1.5136480331420898
3.112767219543457


==> statistics/stat_learning_0.8/25-mid-000155/Aheuristic.txt <==
136 52 
156 52 
176 52 
147 53 
167 53 
138 54 
158 54 
178 54 
149 55 
169 55 
140 56 
160 56 
180 56 
151 57 
171 57 
142 58 
162 58 
182 58 
153 59 
173 59 
144 60 
164 60 
135 61 
138 62 
141 63 
176 64 
178 65 
180 66 
182 67 
134 69 
136 70 
135 71 
125 72 
115 73 
135 73 
125 74 
115 75 
135 75 
125 76 
115 77 
135 77 
125 78 
116 79 
136 79 
126 80 
116 81 
118 83 
120 85 
113 88 
115 90 
117 92 
128 93 
118 94 
138 94 
128 95 
118 96 
138 96 
128 97 
118 98 
138 98 
128 99 
118 100 
138 100 
128 101 
139 102 
141 104 
134 107 
136 109 
138 111 
139 113 
139 115 
139 117 
139 119 
139 121 
141 123 
134 126 
136 128 
138 130 
140 132 
121 134 
141 134 
131 135 
121 136 
141 136 
131 137 
121 138 
141 138 
131 139 
121 140 
141 140 
131 141 
120 142 
140 142 
119 144 
121 146 
114 149 
116 151 
118 153 
120 155 
113 158 
115 160 
117 162 
119 164 
121 166 
114 169 
116 171 
118 173 
120 175 
140 175 
160 175 
130 176 
150 176 
120 177 
140 177 
160 177 
130 178 
150 178 
120 179 
140 179 
160 179 
131 180 
151 180 
122 181 
142 181 
162 181 
133 182 
153 182 
125 183 
145 183 
156 184 
160 186 
156 189 
160 191 
155 194 
43 195 
63 195 
83 195 
103 195 
123 195 
143 195 
31 196 
51 196 
71 196 
91 196 
111 196 
131 196 
151 196 
39 197 
59 197 
79 197 
99 197 
119 197 
139 197 
159 197 
47 198 
67 198 
87 198 
107 198 
127 198 
147 198 
35 199 
55 199 
75 199 
95 199 
115 199 
135 199 
155 199 
43 200 
63 200 
83 200 
103 200 
123 200 
143 200 
31 201 
51 201 
71 201 
91 201 
111 201 
131 201 
151 201 
39 202 
59 202 
79 202 
99 202 
119 202 
139 202 
159 202 
47 203 
67 203 
87 203 
107 203 
127 203 
147 203 
120 204 


==> statistics/stat_learning_0.8/25-mid-000155/iterations.txt <==
1761
1588
1509
1641
1652
1461
1190
1413
1426
1823
1578
1776
1052
1309
1247
1655
1331
1246
1436
1567
1025
1431
1877
1376
1655
1426
1075
1482
1218
1715
1391
1091
1547
1573
1688
1856
1648
1368
1303
1479
1424
1137
1144
1220
1321
1709
1303
1195
1490
1523


==> statistics/stat_learning_0.8/25-mid-000155/length.txt <==
349.06899786973656
353.7907153949671
356.099448988124
360.70901110791164
352.2013943412277
350.01177407102847
352.04171776856526
358.4062434632507
346.1893976443498
353.2224297423814
354.31953731705534
353.58096341469076
359.45905754155336
353.70022474249305
358.4996648534237
351.948464760402
352.4764864082368
353.54871576914326
358.2483872007515
357.7571250830017
354.45579224185735
354.7187693388888
353.9331296245915
351.5176061885782
352.4778041804211
355.1175683102652
345.75498121000214
360.20309005549024
356.8146660865401
354.0487230714517
351.70896414404586
356.25024905299756
358.5747293221807
361.54620590834395
352.9138981676372
353.16075485804134
352.7613073544759
360.2306475143964
356.5881355638351
359.9032632426714
356.99608351726783
348.83835459194063
356.57171825929237
353.9641442834674
356.1569406458687
352.8593941276507
348.55725124745237
351.4118200787373
347.6353582372454
351.71861842269084


==> statistics/stat_learning_0.8/25-mid-000155/samples.txt <==
1472
1314
1230
1354
1282
1224
946
1130
1266
1492
1204
1198
770
1138
1054
1202
1154
906
1100
1248
946
1220
1322
1220
1210
1244
910
1128
1052
1518
1128
1080
1202
1146
1316
1416
1348
1034
1054
1242
1072
1102
962
1138
1042
1336
1090
1036
1190
1344


==> statistics/stat_learning_0.8/25-mid-000155/time_list.txt <==
6.789154529571533
6.554904937744141
7.125956773757935
8.983256816864014
9.16013765335083
9.04915738105774
6.5761895179748535
9.257688522338867
10.596932649612427
11.083909034729004
8.532801389694214
8.132179737091064
3.802722930908203
6.686503171920776
5.86898946762085
6.9492926597595215
6.162566184997559
4.448774814605713
6.2897117137908936
6.436586856842041
4.158464670181274
6.268786907196045
8.109112977981567
6.836336135864258
7.228667259216309
7.576213598251343
4.510255813598633
5.874695539474487
5.376843690872192
11.000907897949219
6.113191604614258
5.2064313888549805
6.466651678085327
5.466470241546631
7.200953483581543
9.08822512626648
7.281991243362427
5.400095462799072
5.568417549133301
6.739867448806763
5.980135679244995
6.005633592605591
4.562749147415161
5.6261186599731445
5.20009708404541
7.997642278671265
5.35386061668396
5.08523964881897
6.693109750747681
7.617174386978149


==> statistics/stat_learning_0.8/35-high-000093/Aheuristic.txt <==
96 8 
110 8 
124 8 
138 8 
152 8 
102 9 
116 9 
130 9 
144 9 
158 9 
108 10 
122 10 
136 10 
150 10 
100 11 
114 11 
128 11 
142 11 
156 11 
106 12 
120 12 
134 12 
148 12 
98 13 
112 13 
126 13 
140 13 
154 13 
156 14 
158 15 
96 17 
98 18 
100 19 
154 20 
156 21 
158 22 
146 23 
96 24 
148 24 
98 25 
150 25 
100 26 
152 26 
140 27 
154 27 
142 28 
156 28 
144 29 
96 31 
98 32 
100 33 
140 34 
142 35 
144 36 
96 38 
98 39 
100 40 
140 41 
142 42 
144 43 
96 45 
98 46 
100 47 
140 48 
142 49 
144 50 
96 52 
98 53 
100 54 
140 55 
142 56 
144 57 
96 59 
98 60 
100 61 
140 62 
142 63 
144 64 
81 66 
95 66 
132 66 
81 67 
95 67 
132 67 
81 68 
95 68 
132 68 
81 69 
95 69 
132 69 
81 70 
95 70 
132 70 
81 71 
95 71 
132 71 
81 72 
95 72 
132 72 
81 73 
83 75 
85 77 
81 80 
83 82 
85 84 
81 87 
83 89 
85 91 
81 94 
54 96 
68 96 
82 96 
163 96 
61 97 
75 97 
156 97 
54 98 
68 98 
82 98 
163 98 
61 99 
75 99 
156 99 
54 100 
68 100 
82 100 
163 100 
61 101 
75 101 
156 101 
54 102 
56 103 
154 104 
156 105 
158 106 
52 108 
54 109 
56 110 
154 111 
156 112 
158 113 
52 115 
54 116 
56 117 
154 118 
156 119 
158 120 
52 122 
54 123 
56 124 
14 125 
28 125 
42 125 
56 125 
166 125 
180 125 
194 125 
208 125 
222 125 
11 126 
25 126 
39 126 
53 126 
163 126 
177 126 
191 126 
205 126 
219 126 
8 127 
22 127 
36 127 
50 127 
160 127 
174 127 
188 127 
202 127 
216 127 
230 127 
19 128 
33 128 
47 128 
157 128 
171 128 
185 128 
199 128 
213 128 
227 128 
16 129 
30 129 
44 129 
154 129 
168 129 
182 129 
196 129 
210 129 
224 129 
13 130 
27 130 
41 130 
55 130 
165 130 
179 130 
193 130 
207 130 
221 130 
10 131 
12 132 
227 133 
229 134 
231 135 
8 137 
10 138 
12 139 
227 140 
229 141 
231 142 
8 144 
10 145 
12 146 
227 147 
229 148 
231 149 
8 151 
10 152 
12 153 
227 154 
229 155 
231 156 
8 158 
10 159 
12 160 
227 161 
229 162 
231 163 
8 165 
10 166 
12 167 
227 168 
185 169 
199 169 
213 169 
227 169 
185 170 
199 170 
213 170 
227 170 
185 171 
199 171 
213 171 
227 171 
185 172 
199 172 
213 172 
227 172 
185 173 
199 173 
213 173 
227 173 
185 174 
199 174 
213 174 
227 174 
185 175 
186 176 
187 177 
188 178 
189 179 
8 181 
9 182 
10 183 
62 183 
76 183 
90 183 
185 183 
55 184 
69 184 
83 184 
97 184 
10 185 
62 185 
76 185 
90 185 
185 185 
55 186 
69 186 
83 186 
97 186 
10 187 
62 187 
76 187 
90 187 
185 187 
55 188 
69 188 
83 188 
97 188 
10 189 
62 189 
76 189 
90 189 
185 189 
55 190 
188 190 
96 191 
9 192 
99 192 
12 193 
183 193 
53 194 
186 194 
56 195 
189 195 
97 196 
10 197 
100 197 
13 198 
27 198 
41 198 
55 198 
145 198 
159 198 
14 199 
28 199 
42 199 
56 199 
146 199 
183 199 
15 200 
29 200 
43 200 
57 200 
147 200 
184 200 
16 201 
30 201 
44 201 
96 201 
148 201 
185 201 
17 202 
31 202 
45 202 
97 202 
149 202 
186 202 
18 203 
32 203 
46 203 
98 203 
150 203 
187 203 
145 204 
96 205 
156 205 
99 206 
159 206 
140 207 
185 207 
143 208 
188 208 
154 209 
97 210 
157 210 
100 211 
183 211 
141 212 
186 212 
91 213 
143 213 
188 213 
93 214 
145 214 
81 215 
95 215 
155 215 
83 216 
97 216 
157 216 
85 217 
99 217 
159 217 
87 218 
101 218 
184 218 
142 219 
187 219 
145 220 
81 221 
156 221 
84 222 
159 222 
140 223 
185 223 
143 224 
188 224 
154 225 
82 226 
157 226 
85 227 
99 227 
159 227 
173 227 
187 227 
92 228 
144 228 
166 228 
180 228 
85 229 
99 229 
159 229 
173 229 
187 229 
92 230 
144 230 
166 230 
180 230 
85 231 
99 231 
159 231 
173 231 
187 231 
92 232 
144 232 
166 232 
180 232 
100 233 
140 234 
142 235 
144 236 
96 238 
98 239 
100 240 
140 241 
104 242 
118 242 
132 242 
96 243 
110 243 
124 243 
138 243 
102 244 
116 244 
130 244 
144 244 
108 245 
122 245 
136 245 
100 246 
114 246 
128 246 
142 246 
106 247 
120 247 
134 247 


==> statistics/stat_learning_0.8/35-high-000093/iterations.txt <==
9864
10961
13170
17578
11221
13887
13187
13201
12890
12070
13124
12317
11884
12921
11694
11156
10263
12666
11479
12882
11960
9519
10829
10912
15700
12466
13325
15488
12466
14040
10860
14820
10572
22588
11950
9562
12190
11488
13629
12786
12403
14073
12386
10597
12596
11443
10515
10620
12108
12784


==> statistics/stat_learning_0.8/35-high-000093/length.txt <==
913.823753283805
901.1571426047246
912.8587325877613
906.0693952480813
913.5170325676477
904.6236382056732
906.7595053844435
904.7909089925258
909.7778748903845
905.4004800304388
903.9780553443369
904.8399735251097
916.3640346484933
913.2663151404952
907.203881261631
903.133272797648
911.7951726665842
911.8707097934442
907.5966426991789
907.6512736287639
914.6254165662087
910.5036004090816
914.4664704360347
913.569582536
903.9584182357145
909.4849390606283
917.1325946325751
911.977305875899
913.172024013234
906.7790494059659
908.3355560626527
902.7136540720381
916.4078005509598
914.2476566003525
907.961331867971
910.0432137850396
905.5880466060297
912.0814601874862
906.4304771702281
905.1357353181058
901.7974367881349
908.6436992270307
900.7861151690732
910.5770313025471
902.6146231070495
907.4636074254388
908.2300748808628
902.154569434828
915.3934739661665
905.5130182966095


==> statistics/stat_learning_0.8/35-high-000093/samples.txt <==
6204
7404
7576
8086
8016
9020
8298
9068
8738
6600
7664
8698
7820
7364
7966
7300
7232
7184
7382
8902
8004
6630
7898
8112
8380
9172
8610
7838
7552
7954
6484
8630
6596
10750
8082
6294
8610
8320
6896
7712
6974
8896
8536
7600
7432
8312
7754
7670
7586
6932


==> statistics/stat_learning_0.8/35-high-000093/time_list.txt <==
154.34421586990356
173.85015678405762
177.32266521453857
195.9993314743042
190.66738891601562
221.1284372806549
198.94092464447021
225.812561750412
191.3245394229889
114.26117968559265
133.58361315727234
189.6812925338745
150.88774800300598
139.3334662914276
152.70628905296326
127.06780123710632
136.30359983444214
134.63024640083313
142.6862828731537
209.76531982421875
153.43308758735657
111.92177891731262
154.84760212898254
161.5471305847168
179.417329788208
208.46546030044556
188.14355039596558
163.39299321174622
161.32701134681702
159.16208219528198
103.42929887771606
173.4234869480133
104.7456419467926
361.12958812713623
145.87221336364746
101.28444695472717
169.85024046897888
157.73923254013062
116.43493700027466
144.9981758594513
118.25434470176697
195.29589796066284
164.3276653289795
131.7869577407837
125.26252722740173
157.4502148628235
135.6385383605957
135.19398403167725
131.52294993400574
118.28729176521301


==> statistics/stat_learning_0.8/35-low-000091/Aheuristic.txt <==
52 96 
54 98 
56 100 
52 103 
54 105 
56 107 
37 110 
51 110 
44 111 
37 112 
51 112 
44 113 
37 114 
51 114 
44 115 
37 116 
39 118 
41 120 
37 123 
39 125 
53 125 
67 125 
81 125 
95 125 
109 125 
44 126 
58 126 
72 126 
86 126 
100 126 
114 126 
49 127 
63 127 
77 127 
91 127 
105 127 
40 128 
54 128 
68 128 
82 128 
96 128 
110 128 
45 129 
59 129 
73 129 
87 129 
101 129 
115 129 
50 130 
64 130 
78 130 
92 130 
106 130 
114 131 
110 134 
112 136 
114 138 
110 141 
112 143 
114 145 
110 148 
112 150 
114 152 
116 154 
130 154 
116 155 
130 155 
116 156 
130 156 
116 157 
130 157 
116 158 
130 158 
116 159 
130 159 


==> statistics/stat_learning_0.8/35-low-000091/iterations.txt <==
373
523
512
405
533
613
384
489
486
434
309
412
454
507
609
314
561
509
395
393
253
325
229
352
482
528
416
650
433
403
432
389
476
463
325
669
294
348
372
263
304
472
483
212
405
560
630
387
226
381


==> statistics/stat_learning_0.8/35-low-000091/length.txt <==
144.59675416177373
139.78433171605997
140.94126187303402
145.73461638106147
140.4035479307709
141.89131538418948
140.5801505672685
143.2219066956556
145.00308006409708
144.49251035333413
142.07105815781605
142.39780010120026
146.21510261882372
140.64776658166724
145.21744423060883
141.9105541322552
143.29606697062783
142.87729356568224
143.17187544975917
140.13371062242055
142.4655461831407
147.52698000259915
147.35339413714047
143.29855039714468
140.9038985390957
145.80333107347641
145.7175037035401
136.6233209971052
144.4667227827599
139.48555106582734
142.26607930669655
143.25309826559965
139.77600138262386
139.25282710587135
142.0390102301666
142.7325564968303
140.17099460377648
157.514934267016
143.7617970071738
144.86819150539617
143.0084027119255
144.79324391430916
146.50311094974296
146.4836457058938
145.3902348961374
142.22213642842198
143.38773464274803
142.04356083728086
139.07660659098406
143.76498956090686


==> statistics/stat_learning_0.8/35-low-000091/samples.txt <==
282
472
444
386
330
528
258
310
364
340
236
320
352
402
524
322
470
354
310
358
216
238
222
286
376
306
284
496
338
328
296
302
466
444
284
640
246
282
316
264
292
306
306
194
324
518
482
322
202
300


==> statistics/stat_learning_0.8/35-low-000091/time_list.txt <==
1.3507461547851562
2.586195707321167
2.668233633041382
2.2259902954101562
2.2626376152038574
4.844600439071655
1.4977498054504395
2.406306505203247
2.3103177547454834
2.4035086631774902
1.2879393100738525
2.4753594398498535
2.9908523559570312
3.8340587615966797
6.827216863632202
2.574956178665161
4.502684593200684
3.663789987564087
2.758298873901367
2.6423282623291016
1.5639293193817139
1.5358774662017822
1.3719322681427002
1.8276357650756836
2.764003276824951
2.0145115852355957
1.7466065883636475
4.293647766113281
1.998159408569336
2.5961976051330566
1.8696093559265137
2.1163971424102783
2.891042470932007
3.618176221847534
1.7452569007873535
6.166709661483765
1.125251054763794
1.5696911811828613
1.9155535697937012
1.3418333530426025
1.6905577182769775
1.8269851207733154
2.0231900215148926
0.8010554313659668
2.2648277282714844
3.4169387817382812
3.578155994415283
1.6895194053649902
0.6979737281799316
1.4423036575317383


==> statistics/stat_learning_0.8/35-mid-000117/Aheuristic.txt <==
169 125 
183 125 
176 126 
169 127 
183 127 
176 128 
169 129 
183 129 
176 130 
169 131 
170 132 
171 133 
172 134 
173 135 
174 136 
183 137 
184 138 
185 139 
75 140 
89 140 
170 140 
192 140 
68 141 
82 141 
96 141 
185 141 
199 141 
75 142 
89 142 
170 142 
192 142 
68 143 
82 143 
96 143 
185 143 
199 143 
75 144 
89 144 
170 144 
192 144 
68 145 
82 145 
96 145 
185 145 
199 145 
98 146 
202 146 
101 147 
67 148 
171 148 
70 149 
174 149 
96 150 
200 150 
99 151 
203 151 
169 152 
68 153 
172 153 
71 154 
108 154 
122 154 
136 154 
150 154 
164 154 
201 154 
215 154 
99 155 
113 155 
127 155 
141 155 
155 155 
169 155 
206 155 
67 156 
104 156 
118 156 
132 156 
146 156 
160 156 
174 156 
211 156 
72 157 
109 157 
123 157 
137 157 
151 157 
165 157 
202 157 
216 157 
100 158 
114 158 
128 158 
142 158 
156 158 
170 158 
207 158 
68 159 
105 159 
119 159 
133 159 
147 159 
161 159 
198 159 
212 159 
213 160 
214 161 
215 162 
216 163 
217 164 
218 165 
66 167 
67 168 
54 169 
68 169 
55 170 
69 170 
56 171 
70 171 
57 172 
71 172 
58 173 
72 173 
59 174 
213 174 
215 175 
217 176 
52 178 
54 179 
56 180 
213 181 
215 182 
62 183 
216 183 
230 183 
63 184 
217 184 
231 184 
64 185 
218 185 
232 185 
65 186 
219 186 
52 187 
66 187 
220 187 
53 188 
67 188 
221 188 
54 189 
68 189 
222 189 
69 190 
70 191 
71 192 
72 193 
227 194 
228 195 
229 196 
230 197 
231 198 
245 198 
231 199 
245 199 
231 200 
245 200 
231 201 
245 201 
231 202 
245 202 
231 203 
245 203 
246 204 
247 205 
66 207 
67 208 
68 209 
69 210 
70 211 
71 212 
65 213 
160 213 
174 213 
188 213 
202 213 
216 213 
64 214 
159 214 
173 214 
187 214 
201 214 
215 214 
63 215 
158 215 
172 215 
186 215 
200 215 
214 215 
62 216 
157 216 
171 216 
185 216 
199 216 
213 216 
61 217 
156 217 
170 217 
184 217 
198 217 
212 217 
60 218 
155 218 
169 218 
183 218 
197 218 
211 218 
154 219 
244 219 
217 220 
213 221 
156 222 
246 222 
242 223 
215 224 
158 225 
213 226 
215 227 
229 227 
243 227 
222 228 
236 228 
215 229 
229 229 
243 229 
222 230 
236 230 
215 231 
229 231 
243 231 
222 232 
236 232 


==> statistics/stat_learning_0.8/35-mid-000117/iterations.txt <==
3338
4259
3374
3588
3501
3518
3840
3404
3747
2656
3256
3623
4576
4639
3054
2478
4144
8303
3093
2862
3485
3841
3122
3186
3350
2579
3050
3934
3386
2991
5413
4110
2709
3303
3157
3736
3614
2792
3708
4153
4555
3321
3794
2791
4655
2756
3356
3930
3000
2342


==> statistics/stat_learning_0.8/35-mid-000117/length.txt <==
446.44644371568336
452.1908068750665
452.51309752087553
455.9755208331573
454.50391061810046
450.5726355872135
451.75324693245676
459.7361652918494
457.21379232562856
458.24993319797204
448.16997569797707
452.45556746332875
456.8768141399024
449.17871424382486
458.81504630344284
456.92820438318336
451.12314261529764
454.4366498220417
455.45082039235257
455.22481609597713
449.1248252824606
462.0401630091059
456.2400561351467
457.044915372896
454.46726074761136
455.1808199688211
454.85975301523234
443.2948432585662
454.31068049143715
458.3228841082189
451.619911866169
455.7036448319026
455.48816626620527
446.71176720054365
451.93916705167146
452.32537229146664
463.0238658993825
455.7175531379063
448.8388277532548
452.8582110439103
450.35741451585244
451.03514718926857
451.37602529724626
451.49505485929785
454.2528568730206
447.6539158453486
452.95515720982604
445.2842090841995
453.90794856108744
461.1761595553326


==> statistics/stat_learning_0.8/35-mid-000117/samples.txt <==
2108
3244
2380
2084
2744
2428
2132
2176
2820
1546
2086
2034
2888
2690
1894
2062
1978
7000
2304
1802
2124
2174
1996
1914
1896
1898
1906
3112
2086
2334
3454
2496
1908
2266
1778
2390
2058
1946
2392
2828
2686
2530
2744
1790
3192
1758
2052
2100
2100
1528


==> statistics/stat_learning_0.8/35-mid-000117/time_list.txt <==
24.994660139083862
59.51588249206543
30.689872980117798
21.568048238754272
35.90053915977478
28.706597089767456
23.582026481628418
22.66228723526001
35.31977391242981
13.390160083770752
19.997971057891846
19.190850257873535
38.20787787437439
33.893280029296875
18.84781503677368
18.501583337783813
23.025349140167236
175.1823763847351
23.580052375793457
16.451489686965942
22.42988395690918
24.46772050857544
19.202458143234253
18.972358226776123
18.604440212249756
17.662312030792236
18.174156427383423
38.54285717010498
19.8781795501709
22.44571876525879
53.57995057106018
29.26813769340515
17.46744418144226
22.329469919204712
16.92392873764038
29.936699628829956
22.974201202392578
18.050002574920654
25.68875503540039
38.07905173301697
32.06318497657776
28.323705673217773
33.82326912879944
16.708736181259155
41.601088762283325
16.2853844165802
22.116770029067993
20.549938678741455
21.966609001159668
11.349631547927856


==> statistics/stat_learning_0.8/45-high-001111/Aheuristic.txt <==
132 6 
143 6 
154 6 
165 6 
138 7 
149 7 
160 7 
133 8 
144 8 
155 8 
166 8 
139 9 
150 9 
161 9 
134 10 
145 10 
156 10 
167 10 
166 11 
169 12 
134 14 
167 15 
132 17 
134 18 
166 19 
168 20 
169 21 
134 23 
167 24 
132 26 
135 27 
166 28 
88 29 
99 29 
110 29 
121 29 
132 29 
20 30 
94 30 
105 30 
116 30 
127 30 
168 30 
89 31 
100 31 
111 31 
122 31 
133 31 
21 32 
95 32 
106 32 
117 32 
128 32 
169 32 
110 33 
19 34 
166 34 
20 35 
167 35 
21 36 
168 36 
86 37 
169 37 
87 38 
188 38 
88 39 
189 39 
89 40 
18 41 
29 41 
115 41 
168 41 
197 41 
28 42 
115 42 
168 42 
197 42 
28 43 
115 43 
167 43 
196 43 
27 44 
116 44 
166 44 
195 44 
86 45 
32 46 
31 47 
30 48 
29 49 
169 49 
168 50 
87 51 
33 52 
44 52 
29 53 
40 53 
166 53 
36 54 
87 54 
32 55 
43 55 
169 55 
168 56 
167 57 
166 58 
89 59 
88 60 
87 61 
63 62 
168 62 
49 63 
60 63 
88 63 
163 63 
44 64 
55 64 
66 64 
158 64 
169 64 
50 65 
61 65 
89 65 
164 65 
43 66 
54 66 
65 66 
157 66 
168 66 
47 67 
58 67 
86 67 
161 67 
65 68 
158 68 
87 69 
169 69 
155 70 
66 71 
166 71 
88 72 
63 73 
156 73 
67 74 
167 74 
66 75 
77 75 
166 75 
177 75 
188 75 
69 76 
88 76 
169 76 
180 76 
191 76 
72 77 
154 77 
172 77 
183 77 
64 78 
75 78 
157 78 
175 78 
186 78 
67 79 
157 79 
75 80 
158 80 
88 81 
192 81 
157 82 
86 83 
190 83 
154 84 
76 85 
154 85 
201 85 
85 86 
148 86 
188 86 
199 86 
78 87 
89 87 
152 87 
192 87 
203 87 
83 88 
146 88 
157 88 
197 88 
76 89 
87 89 
150 89 
190 89 
201 89 
145 90 
143 91 
145 92 
144 95 
147 97 
143 100 
144 102 
143 105 
146 107 
147 109 
158 109 
169 109 
180 109 
152 110 
163 110 
174 110 
146 111 
157 111 
168 111 
179 111 
151 112 
162 112 
173 112 
180 113 
179 116 
178 119 
173 120 
90 121 
176 121 
169 122 
180 122 
175 123 
166 125 
169 127 
168 130 
57 132 
166 132 
207 132 
57 133 
166 133 
207 133 
60 134 
169 134 
52 135 
63 135 
202 135 
64 136 
55 137 
53 138 
169 138 
168 139 
168 140 
30 142 
28 143 
39 143 
50 143 
170 143 
37 144 
48 144 
168 144 
35 145 
46 145 
166 145 
30 146 
41 146 
52 146 
210 146 
30 147 
29 148 
226 148 
31 150 
32 151 
31 152 
31 153 
34 154 
109 154 
235 154 
38 155 
113 155 
235 155 
39 156 
166 156 
34 157 
109 157 
224 157 
31 158 
42 158 
169 158 
233 158 
167 159 
44 160 
42 161 
234 161 
112 162 
43 163 
235 163 
166 164 
44 165 
167 165 
33 166 
44 166 
105 166 
165 166 
31 167 
42 167 
105 167 
123 167 
30 168 
41 168 
104 168 
122 168 
29 169 
40 169 
102 169 
120 169 
236 169 
120 170 
237 170 
121 171 
30 172 
122 172 
30 173 
122 173 
30 174 
122 174 
32 175 
122 175 
87 176 
123 176 
33 177 
44 177 
96 177 
125 177 
166 177 
224 177 
235 177 
37 178 
88 178 
99 178 
128 178 
165 178 
218 178 
229 178 
31 179 
42 179 
93 179 
122 179 
133 179 
214 179 
225 179 
236 179 
38 180 
89 180 
100 180 
129 180 
168 180 
220 180 
231 180 
86 181 
169 181 
43 182 
167 182 
41 183 
135 183 
236 183 
133 184 
234 184 
89 185 
213 185 
87 186 
211 186 
44 187 
168 187 
42 188 
82 188 
135 188 
194 188 
205 188 
230 188 
42 189 
82 189 
135 189 
194 189 
205 189 
229 189 
42 190 
82 190 
135 190 
194 190 
205 190 
29 191 
77 191 
88 191 
189 191 
200 191 
211 191 
43 192 
83 192 
166 192 
29 193 
78 193 
190 193 
75 194 
169 194 
42 195 
166 195 
31 196 
133 196 
192 196 
134 197 
41 198 
135 198 
42 199 
132 199 
191 199 
49 200 
60 200 
71 200 
135 200 
146 200 
157 200 
168 200 
44 201 
55 201 
66 201 
77 201 
141 201 
152 201 
163 201 
192 201 
50 202 
61 202 
72 202 
136 202 
147 202 
158 202 
169 202 
45 203 
56 203 
67 203 
78 203 
142 203 
153 203 
164 203 
41 204 
146 204 
76 205 
192 205 
145 206 
75 207 
191 207 
145 208 
75 209 
191 209 
145 210 
41 211 
52 211 
63 211 
147 211 
198 211 
209 211 
44 212 
55 212 
66 212 
190 212 
201 212 
212 212 
47 213 
58 213 
142 213 
193 213 
204 213 
215 213 
50 214 
61 214 
145 214 
196 214 
207 214 
53 215 
145 215 
211 215 
65 216 
192 216 
63 217 
213 217 
144 218 
66 219 
63 220 
213 220 
211 221 
145 222 
67 223 
153 223 
63 224 
149 224 
213 224 
145 225 
157 225 
66 226 
152 226 
215 226 
155 227 
66 228 
212 228 
146 229 
64 230 
157 230 
143 231 
213 231 
154 232 
65 233 
157 233 
68 234 
79 234 
120 234 
131 234 
142 234 
160 234 
171 234 
182 234 
193 234 
211 234 
70 235 
81 235 
122 235 
133 235 
144 235 
163 235 
174 235 
185 235 
196 235 
214 235 
73 236 
84 236 
125 236 
136 236 
155 236 
166 236 
177 236 
188 236 
199 236 
66 237 
77 237 
88 237 
129 237 
140 237 
159 237 
170 237 
181 237 
192 237 
203 237 
122 238 
212 238 
200 239 
89 240 
213 240 
201 241 
120 242 
214 242 
202 243 
99 244 
200 244 
87 245 
98 245 
109 245 
120 245 
205 245 
84 246 
95 246 
106 246 
117 246 
202 246 
213 246 
92 247 
103 247 
114 247 
199 247 
210 247 
88 248 
99 248 
110 248 
121 248 
206 248 
81 249 
93 249 
104 249 
115 249 
200 249 
211 249 


==> statistics/stat_learning_0.8/45-high-001111/iterations.txt <==
14852
17706
14460
16460
12907
18637
19857
15293
15932
21951
15090
18603
13868
12801
15448
13970
15687
15302
16216
18891
18031
15830
22951
16949
19322
12014
14033
14675
21814
13924
18757
15121
14999
14960
17618
27775
17307
16728
12670
14551
17979
18043
14815
17416
15532
18411
16703
18226
16530
16021


==> statistics/stat_learning_0.8/45-high-001111/length.txt <==
815.7714883720843
818.9438249392966
822.3467752503642
819.9153842582845
828.3019541264971
807.6032704417042
822.6380787737635
818.1440580530482
810.9720303284071
813.0713094942744
818.1313909765144
819.4153490096122
816.040371436527
819.5768744451042
811.798299301019
815.4918049860672
815.1154614911159
808.4698147845603
806.6515196068799
817.1183523247022
815.4415142040435
829.6100754766339
811.2054588454189
812.6010114920567
811.3621654261021
813.5920112258854
805.3054692868582
831.0326945819809
818.4391905613369
821.0284468774519
818.7940609027135
821.9438413983471
825.5677298179857
820.2460968929286
830.1672862172676
810.5811018531659
800.39252094833
812.7913000559705
804.7249395089273
811.8012308239946
810.8564409615367
810.3539058898936
815.8581787935399
818.7759902279984
821.778813243553
817.9856195794368
819.9872115186408
809.7772672168103
817.7722463775619
812.5155869192558


==> statistics/stat_learning_0.8/45-high-001111/samples.txt <==
7520
9156
7110
8244
6014
9246
8754
7652
8342
9598
7340
8916
6278
6208
8476
5976
9636
9324
9258
10866
11592
6964
14084
8962
9400
6578
7762
7370
11704
7260
10232
7932
7604
7800
7446
14424
9144
9884
6790
7652
9466
8352
8124
7384
8826
9872
8368
10166
7916
6926


==> statistics/stat_learning_0.8/45-high-001111/time_list.txt <==
266.244078874588
291.73398089408875
198.42810368537903
246.81404328346252
146.45291113853455
287.10180854797363
262.36877274513245
175.01674962043762
218.2661051750183
306.91666078567505
169.39093255996704
259.279497385025
133.91756129264832
128.80162501335144
204.60797691345215
127.24691939353943
243.50302481651306
245.34600162506104
240.2039875984192
322.4839987754822
362.6081874370575
158.89250874519348
499.7034502029419
230.90899181365967
254.83952569961548
127.2776825428009
174.41702246665955
161.60932207107544
361.76540660858154
150.900630235672
279.7182083129883
173.1744134426117
168.913959980011
169.61868357658386
173.4540548324585
593.828932762146
233.80254101753235
254.4244282245636
135.32234573364258
174.5052306652069
247.7082223892212
210.28291010856628
180.7764494419098
198.3924834728241
206.96905612945557
261.0954234600067
194.21296668052673
277.11945843696594
179.30724382400513
149.30536675453186


==> statistics/stat_learning_0.8/45-low-000105/Aheuristic.txt <==
98 39 
99 41 
97 43 
112 44 
101 46 
97 49 
98 51 
83 52 
94 52 
78 53 
89 53 
100 53 
76 54 
87 54 
98 54 
222 54 
82 55 
93 55 
177 55 
54 56 
98 56 
53 57 
223 57 
224 58 
225 59 
78 61 
67 62 
53 63 
64 63 
75 63 
52 64 
63 64 
74 64 
53 65 
64 65 
75 65 
54 66 
65 66 
76 66 
55 67 
66 67 
77 67 
166 68 
169 69 
76 71 
78 72 
166 73 
168 74 
64 75 
75 75 
151 75 
162 75 
191 75 
202 75 
213 75 
67 76 
78 76 
153 76 
164 76 
193 76 
204 76 
223 76 
69 77 
144 77 
155 77 
166 77 
195 77 
206 77 
225 77 
71 78 
146 78 
157 78 
168 78 
197 78 
208 78 
227 78 
144 79 
192 79 
65 80 
188 80 
225 80 
166 81 
213 81 
143 82 
191 82 
64 83 
169 83 
224 83 
146 84 
212 84 
146 85 
212 85 
67 86 
119 86 
147 86 
211 86 
222 86 
109 87 
120 87 
166 87 
212 87 
223 87 
110 88 
121 88 
168 88 
214 88 
225 88 
112 89 
123 89 
188 89 
216 89 
227 89 
121 90 
188 90 
65 91 
143 91 
191 91 
109 92 
146 92 
224 92 
112 93 
168 93 
63 94 
122 94 
189 94 
66 95 
144 95 
192 95 
98 96 
123 96 
190 96 
66 97 
77 97 
88 97 
99 97 
110 97 
128 97 
139 97 
168 97 
179 97 
190 97 
218 97 
64 98 
75 98 
86 98 
97 98 
108 98 
126 98 
137 98 
166 98 
177 98 
188 98 
216 98 
62 99 
73 99 
84 99 
95 99 
106 99 
124 99 
135 99 
146 99 
175 99 
186 99 
214 99 
225 99 
71 100 
82 100 
93 100 
104 100 
122 100 
133 100 
144 100 
173 100 
184 100 
212 100 
223 100 
69 101 
80 101 
91 101 
102 101 
120 101 
131 101 
142 101 
171 101 
182 101 
193 101 
221 101 
75 102 
214 102 
212 103 
212 104 
213 105 
63 107 
65 108 
63 109 
217 109 
228 109 
63 110 
217 110 
228 110 
63 111 
217 111 
228 111 
63 112 
217 112 
228 112 
63 113 
236 113 
63 115 
65 116 
67 117 
235 118 
237 119 
63 121 
64 122 
65 123 
66 124 
234 125 
236 126 
63 128 
65 129 
67 130 
65 131 
43 132 
54 132 
65 132 
42 133 
53 133 
64 133 
41 134 
52 134 
63 134 
40 135 
51 135 
62 135 
41 136 
237 136 
236 137 
235 138 
234 139 
55 140 
54 141 
53 142 
21 143 
32 143 
43 143 
18 144 
29 144 
40 144 
236 144 
26 145 
37 145 
55 145 
22 146 
33 146 
44 146 
31 147 
53 148 
234 149 
237 150 
54 152 
235 153 
237 154 
248 154 
238 155 
249 155 
238 156 
249 156 
238 157 
249 157 
237 158 
248 158 
249 159 
248 160 
246 161 
76 162 
66 163 
54 164 
246 164 
66 165 
51 166 
62 166 
235 166 
246 166 
58 167 
76 167 
242 167 
54 168 
65 168 
238 168 
249 168 
61 169 
234 169 
245 169 
66 170 
246 170 
77 171 
75 172 
66 173 
64 174 
63 175 
63 176 
63 177 
237 177 
63 179 
65 180 
66 181 
236 182 
235 185 
74 188 
184 188 
195 188 
206 188 
217 188 
228 188 
75 189 
185 189 
196 189 
207 189 
218 189 
229 189 
179 190 
190 190 
201 190 
212 190 
223 190 
234 190 
183 191 
194 191 
205 191 
216 191 
227 191 
177 192 
188 192 
199 192 
210 192 
221 192 
232 192 
189 193 
226 193 
179 196 
178 199 
179 201 
180 203 
179 206 
178 209 
180 211 
191 211 
184 212 
177 213 
188 213 
181 214 
192 214 
192 216 
188 219 
189 222 
188 224 


==> statistics/stat_learning_0.8/45-low-000105/iterations.txt <==
355
466
350
287
180
215
1127
178
749
619
88
1489
98
101
1441
221
197
508
202
259
476
258
158
224
722
1117
1816
205
146
58
117
408
377
111
183
287
495
795
204
243
99
876
388
221
1438
140
304
494
411
277


==> statistics/stat_learning_0.8/45-low-000105/length.txt <==
98.45918768622167
96.99364680599945
97.03145566661772
98.32096153036004
94.44504069354974
97.25200546532079
96.49949248024858
96.95906302005568
97.8387691046335
95.04754850185401
96.37626943761786
98.68817700886288
95.47914181375123
97.27898023103346
96.57261526819768
92.99116763850063
97.22791637513566
96.09419474551768
97.29284385203815
94.88675026936677
98.6676970301487
97.34662685358998
97.29590629032248
96.4041794204921
93.89972482100563
96.79963660438835
95.56435835127485
97.04720222265223
102.51479122785332
95.8470402884542
96.10795302242833
97.41307186762481
100.16985788547211
96.34981661390599
95.90562302752402
98.16114117608333
97.939149018478
94.30536313034872
101.08823946368818
98.98497108640045
97.50637695398274
97.98687026303848
100.59881354979807
98.5368411349094
95.06615957797703
97.32974651464659
96.98075707827465
96.52654838328857
98.36028499533722
98.09320611238103


==> statistics/stat_learning_0.8/45-low-000105/samples.txt <==
152
126
108
138
92
104
448
106
258
234
64
702
60
66
870
100
98
178
108
88
148
116
114
88
370
370
936
122
100
56
64
196
178
84
90
126
210
290
102
102
76
346
148
68
688
90
162
212
140
118


==> statistics/stat_learning_0.8/45-low-000105/time_list.txt <==
1.6027913093566895
0.7960994243621826
0.9292733669281006
1.41385817527771
0.40106964111328125
0.5250506401062012
4.466498374938965
0.5532302856445312
2.195406436920166
1.9855074882507324
0.35296130180358887
7.685601472854614
0.3523886203765869
0.34569287300109863
9.397938251495361
0.7663815021514893
0.7992575168609619
1.6385996341705322
0.7443709373474121
0.7826278209686279
1.080934762954712
0.6979184150695801
0.5704331398010254
0.7718026638031006
2.654738426208496
2.6938138008117676
9.050693035125732
0.7197530269622803
0.46903252601623535
0.308361291885376
0.3578636646270752
0.9666092395782471
0.8769166469573975
0.37363576889038086
0.5185377597808838
0.6099891662597656
1.1240227222442627
1.6652889251708984
0.49707651138305664
0.5664236545562744
0.3264338970184326
2.476062774658203
0.9183368682861328
0.44281864166259766
6.186112880706787
0.4198284149169922
0.8779046535491943
1.2372870445251465
0.8642442226409912
0.703662633895874


==> statistics/stat_learning_0.8/45-mid-000148/Aheuristic.txt <==
143 40 
138 41 
132 42 
143 42 
137 43 
131 44 
142 44 
144 45 
145 46 
134 47 
179 47 
155 48 
143 49 
179 49 
155 50 
135 51 
178 51 
147 52 
158 52 
169 52 
133 53 
151 53 
162 53 
180 53 
145 54 
156 54 
167 54 
16 55 
145 55 
156 55 
167 55 
132 56 
180 56 
177 57 
135 58 
20 59 
179 59 
167 60 
54 61 
179 61 
133 62 
10 63 
53 63 
72 63 
135 63 
146 63 
19 64 
69 64 
132 64 
143 64 
16 65 
66 65 
77 65 
140 65 
178 65 
68 66 
131 66 
142 66 
180 66 
66 67 
77 67 
140 67 
178 67 
55 68 
144 68 
9 69 
76 69 
178 69 
65 70 
166 70 
53 71 
78 71 
180 71 
75 72 
169 72 
66 73 
167 73 
64 74 
100 74 
155 74 
180 74 
25 75 
61 75 
79 75 
90 75 
101 75 
112 75 
151 75 
169 75 
180 75 
24 76 
61 76 
79 76 
90 76 
101 76 
112 76 
151 76 
169 76 
180 76 
26 77 
60 77 
78 77 
89 77 
100 77 
111 77 
150 77 
168 77 
179 77 
26 78 
60 78 
78 78 
89 78 
100 78 
111 78 
150 78 
168 78 
179 78 
154 79 
156 80 
158 81 
110 83 
112 84 
111 85 
98 86 
109 86 
120 86 
131 86 
142 86 
160 86 
30 87 
105 87 
116 87 
127 87 
138 87 
156 87 
167 87 
102 88 
113 88 
124 88 
135 88 
146 88 
164 88 
98 89 
109 89 
120 89 
131 89 
142 89 
160 89 
30 90 
135 90 
169 90 
134 91 
167 92 
166 94 
169 96 
176 97 
187 97 
173 98 
184 98 
168 99 
179 99 
190 99 
174 100 
185 100 
169 101 
180 101 
191 101 
192 103 
188 106 
189 108 
191 109 
202 109 
197 110 
192 111 
203 111 
198 112 
201 114 
200 117 
203 119 
208 120 
202 121 
213 121 
207 122 
201 123 
212 123 
211 126 
214 128 
52 131 
214 131 
22 132 
33 132 
44 132 
55 132 
66 132 
77 132 
88 132 
99 132 
208 132 
16 133 
27 133 
38 133 
49 133 
60 133 
71 133 
82 133 
93 133 
202 133 
213 133 
21 134 
32 134 
43 134 
54 134 
65 134 
76 134 
87 134 
98 134 
206 134 
13 135 
24 135 
35 135 
46 135 
57 135 
68 135 
79 135 
90 135 
101 135 
209 135 
97 136 
20 137 
18 138 
21 139 
202 140 
19 142 
21 143 
32 143 
23 144 
201 144 
25 145 
203 145 
27 146 
202 146 
202 147 
202 148 
30 150 
200 151 
203 152 
30 154 
41 154 
52 154 
184 154 
195 154 
30 155 
41 155 
52 155 
184 155 
195 155 
30 156 
41 156 
52 156 
184 156 
195 156 
30 157 
41 157 
52 157 
184 157 
195 157 
30 158 
41 158 
52 158 
184 158 
195 158 
54 159 
53 160 
177 161 
180 162 
54 164 
167 165 
33 166 
169 166 
180 166 
53 167 
174 167 
31 168 
169 168 
180 168 
55 169 
176 169 
52 170 
29 171 
169 171 
168 172 
167 173 
166 174 
55 175 
54 176 
34 177 
45 177 
166 177 
36 178 
47 178 
168 178 
38 179 
49 179 
29 180 
40 180 
51 180 
31 181 
53 182 
166 183 
169 184 
54 186 
167 187 
170 188 
187 188 
198 188 
181 189 
192 189 
55 190 
186 190 
197 190 
170 191 
191 191 
54 192 
184 192 
195 192 
55 193 
201 193 
202 194 
52 196 
52 197 
203 197 
202 198 
201 199 
49 200 
158 200 
169 200 
47 201 
156 201 
167 201 
45 202 
154 202 
165 202 
43 203 
54 203 
165 203 
52 204 
42 205 
44 206 
155 207 
157 208 
41 210 
157 210 
134 211 
145 211 
163 211 
44 212 
140 212 
158 212 
169 212 
135 213 
146 213 
164 213 
130 214 
141 214 
159 214 
40 215 
144 215 
132 216 
169 216 
145 217 
133 218 
41 219 
146 219 
134 220 
42 221 
166 221 
99 222 
166 222 
47 223 
58 223 
69 223 
80 223 
91 223 
132 223 
150 223 
161 223 
42 224 
53 224 
64 224 
75 224 
86 224 
97 224 
145 224 
156 224 
167 224 
48 225 
59 225 
70 225 
81 225 
92 225 
133 225 
151 225 
162 225 
43 226 
54 226 
65 226 
76 226 
87 226 
98 226 
146 226 
157 226 
168 226 
101 227 
99 228 
101 229 
133 230 
135 231 
98 233 
96 234 
107 234 
118 234 
129 234 
100 235 
111 235 
122 235 
133 235 
104 236 
115 236 
126 236 
97 237 
108 237 
119 237 
130 237 
109 238 


==> statistics/stat_learning_0.8/45-mid-000148/iterations.txt <==
7267
6888
7928
6224
7276
10795
6560
8155
7732
10496
7392
7815
9034
6716
9496
7609
7438
7975
9047
6152
7626
4934
8796
9280
9289
9017
8879
6847
6199
9946
7273
9016
7116
7733
6533
7838
10033
7177
8693
8414
7515
7350
7826
8264
10083
9260
8497
8310
7133
6962


==> statistics/stat_learning_0.8/45-mid-000148/length.txt <==
517.0187155886582
528.970875807546
522.1719978321164
528.7569928304443
527.9221228472846
530.3592201420263
522.4090371728347
527.6998753929456
520.5625030546797
526.204729701734
532.8919836511911
517.0044138750877
530.7968058715932
530.4583508130811
531.6224598782205
525.6060047728403
524.4332361375431
530.855136367862
527.4649863135902
527.4160131905766
513.9113835302754
523.047231703714
531.3829782488186
528.4684605148782
511.7684055021439
525.1399889162201
521.2923848181632
520.2006453120156
528.4023883687959
519.5680469047599
521.6172703924107
522.420839320293
524.2035391621403
536.830179616239
530.1231988947999
534.4186448794444
541.3708700569375
529.9727263590095
524.4808026544374
520.6220113594618
526.4063002174652
529.6584235784061
524.4007989605356
533.1271291839086
522.9799602294543
523.2211106697517
534.965390741488
521.755543906859
519.2478800067754
516.8160840077732


==> statistics/stat_learning_0.8/45-mid-000148/samples.txt <==
4002
3830
4806
4014
4114
6462
3592
4880
4116
6668
4624
4510
5640
4076
5880
4640
4586
4874
4894
3744
4284
2754
4546
5670
6178
4682
5664
4216
3164
6138
3496
5520
4046
4094
3936
4496
5506
4070
4374
5148
4052
3776
4426
4130
5798
5138
5016
4206
4450
3856


==> statistics/stat_learning_0.8/45-mid-000148/time_list.txt <==
109.36505556106567
82.94435429573059
118.41597437858582
72.6162679195404
88.4176971912384
195.42486143112183
70.24738478660583
113.3493881225586
90.85806632041931
201.92535638809204
109.37780046463013
99.40855383872986
137.629079580307
72.14467811584473
135.90069794654846
83.58863425254822
85.36650848388672
99.43026876449585
102.75876379013062
55.48695611953735
75.22404074668884
33.334908962249756
83.07876253128052
126.92237424850464
140.8153235912323
95.74268198013306
130.31572651863098
67.99129700660706
47.3983359336853
147.71907353401184
57.53334951400757
119.51973795890808
65.5522301197052
71.05373644828796
62.713377952575684
81.18652582168579
125.12411618232727
67.85156893730164
87.59321331977844
106.15495204925537
72.70366382598877
63.628769397735596
84.29112505912781
71.70005559921265
138.33328819274902
113.66852641105652
99.35195350646973
79.71456384658813
89.88798642158508
63.68888831138611


==> statistics/stat_o/25-high-000190/iterations.txt <==
11266
9165
14453
9575
10792
14045
8960
11920
9097
12687
9866
6877
11093
10333
11127
8383
8725
10924
8358
9081
9661
10726
10879
9557
11578
10957
9183
9576
8754
8727
11013
12467
8773
8883
12197
8521
7447
9199
11244
12773
6845
8373
7986
9807
9705
12008
11021
12267
12681
12018


==> statistics/stat_o/25-high-000190/length.txt <==
605.1665508972363
611.3780552004865
611.7561551632701
622.8396168762699
620.3978128611786
623.8519892630699
625.437141327782
623.4698147833315
621.5071583419563
616.3651122425796
619.0495917577075
636.2019760506967
616.3156434993115
632.619501006439
631.1132898252015
616.5916390897788
621.1938623507297
604.5323688032569
629.8825315857034
630.9929441194713
635.6904012840602
626.1946033579137
624.8044269344279
614.9578345816561
618.41823812365
619.3762021470217
628.559010918086
626.5009864966299
632.3446354512512
626.2587669051007
611.7934746318526
621.5551680164389
625.6083520362154
625.6459303283193
619.6612567280324
629.3460716338658
625.8517132484702
623.3506943814435
620.9061169765525
609.5212835058966
622.6438176775708
626.9984184211302
618.4315447510793
626.7116482803043
617.1522787641657
623.4055181618419
624.8319934598103
614.1515811800721
629.5758466456265
627.7643146783438


==> statistics/stat_o/25-high-000190/samples.txt <==
5134
6086
7020
5700
6632
7658
5066
6300
4668
6990
5388
3826
6060
5462
6258
4716
4924
6668
3584
4554
5032
6356
5024
5138
5864
4612
4952
4530
4138
4980
6148
6498
3738
5092
7192
4312
3782
5476
6256
6488
3580
4828
3854
4668
5454
6134
5258
6066
6510
5810


==> statistics/stat_o/25-high-000190/time_list.txt <==
66.96023750305176
100.07792282104492
244.1663761138916
171.95837831497192
210.6642622947693
283.9000234603882
130.080815076828
204.65319657325745
127.82555603981018
250.16067624092102
147.36072945594788
85.93613934516907
187.99468970298767
144.96505427360535
172.07717561721802
105.97425746917725
116.12442898750305
190.93547129631042
78.57710218429565
109.09350085258484
128.65961337089539
177.10817122459412
123.42969608306885
129.75272417068481
176.0486500263214
131.38939237594604
125.26879262924194
117.20796084403992
97.3509874343872
125.04788708686829
184.33238744735718
193.55324387550354
85.64674520492554
127.28468894958496
222.23856329917908
94.48450016975403
79.00306916236877
139.79162526130676
177.25540804862976
200.81872057914734
69.9792845249176
109.28502345085144
83.23701763153076
115.13231706619263
144.53457593917847
162.51044392585754
121.75838136672974
161.8392539024353
178.07461667060852
137.41382503509521


==> statistics/stat_o/25-low-000140/iterations.txt <==
2727
1841
961
2477
2553
1998
2357
2256
1960
2019
2050
2702
2075
2803
1544
2279
2151
2725
1258
2225
2676
1658
1998
1647
2451
2351
1643
2227
1878
2673
1732
2468
1695
1766
3199
2256
1270
3188
1444
1890
1683
1550
2270
1545
2324
2121
2034
1439
2351
1497


==> statistics/stat_o/25-low-000140/length.txt <==
166.7903066300307
175.16750120788396
176.53830623332541
168.5038931587332
163.61094199516958
171.99728708400676
167.3737121856141
165.5229108352415
170.81942089662624
172.49198042343352
165.0972852892073
170.36279267487123
171.07635611467504
172.09983229816834
178.43232871052604
170.35408282985497
172.20725631450398
168.76819525945922
172.83823472339833
177.09644353605734
165.1760246993214
176.41101289500278
168.2221465867992
169.3430824592143
167.07255742692718
172.32915595220848
165.09683670400912
165.22216814681022
168.71785313743595
170.33495851630514
174.59673668100038
165.30595242790463
170.90059507972984
172.80900086469282
166.90909456930865
168.07212527551548
170.36812111450115
169.4439180196904
178.20397827252813
171.5392064148873
174.03128260678525
166.80579227334857
166.0464834464174
170.46597337496655
171.12087605414092
169.68263551879627
176.22793795361088
169.42293562928546
168.28969171961484
170.91466765700554


==> statistics/stat_o/25-low-000140/samples.txt <==
1960
1302
404
1390
1588
924
1858
1480
1638
1200
1048
1490
1042
1676
922
1294
1626
2162
570
1208
1616
1208
1512
944
1542
1634
732
1008
1122
1762
618
1362
806
758
2582
1596
586
2074
482
1000
1260
942
764
684
1464
1444
1412
652
1570
594


==> statistics/stat_o/25-low-000140/time_list.txt <==
10.413830041885376
6.5628838539123535
1.6866438388824463
9.248790502548218
9.799705028533936
5.5926268100738525
12.825944662094116
10.19518780708313
9.258705377578735
6.588677167892456
5.924574136734009
9.638336420059204
6.287382364273071
12.757632732391357
5.7384655475616455
11.143726348876953
17.636013984680176
32.59053683280945
6.536125659942627
14.531803369522095
21.24426507949829
11.558326721191406
16.117157697677612
9.284191846847534
18.45822048187256
19.010992288589478
7.362237453460693
12.288624048233032
11.049644231796265
22.13740372657776
6.543001890182495
17.21994376182556
8.381190538406372
7.739957094192505
39.02256798744202
19.76753854751587
5.308535814285278
28.494920253753662
6.219170808792114
11.731482028961182
12.126689195632935
9.005377292633057
11.116138219833374
6.5966596603393555
16.551714658737183
16.491907119750977
16.665117263793945
7.020615339279175
18.225717067718506
5.542177677154541


==> statistics/stat_o/25-mid-000155/iterations.txt <==
4597
3386
6511
5665
5030
4960
4862
2569
2600
5366
7521
5980
4716
5788
3331
4620
6197
5948
3801
5261
6143
4478
3950
3723
4214
4559
4978
3076
2904
5264
5817
6264
5387
4502
4956
4798
6001
4382
6427
6673
4590
4648
6281
4513
5751
4158
2374
3022
4664
5976


==> statistics/stat_o/25-mid-000155/length.txt <==
358.8106158243708
362.3814574566298
360.1053650277839
359.3982320869959
352.0043178601699
354.7741430997804
376.83577804424647
363.0922625968605
364.62161147980635
357.131289251645
350.4144609069068
357.09009568253333
359.87832135513213
359.4792169931154
362.1837548989123
353.0086187383799
363.5154886899826
357.9833740180777
359.08734930930535
351.3965436515678
354.1461964753528
365.1961600460505
357.9308105041254
357.1316704363526
364.5412295910346
362.3405129224333
365.05695600982256
352.74675221872246
377.21608073178726
359.2559325651181
359.49944904467776
358.0723718153358
359.344864297041
363.789893903068
357.85054426918646
354.57730698194314
352.4227683995371
349.4726916887744
365.5179285628135
363.25049344238096
353.7374490395048
366.3285523034727
363.2153771235331
372.8044084476035
356.15124263047835
357.2710185468039
359.2747437361143
373.6201736932172
357.06185348419353
356.7897323520055


==> statistics/stat_o/25-mid-000155/samples.txt <==
1910
1462
3702
2856
2492
2766
2542
1466
1274
2456
4632
3450
2282
3112
1636
2674
3272
3190
2212
2894
3796
1878
1736
2044
2180
2126
3040
1618
1522
2426
3248
3172
2568
2532
2604
2246
3376
2164
3132
2928
2598
2424
3284
2336
2912
2228
1168
1660
2562
3134


==> statistics/stat_o/25-mid-000155/time_list.txt <==
12.938314437866211
8.331285238265991
38.31251645088196
24.42268466949463
19.869139194488525
23.385380744934082
19.884963035583496
7.414866924285889
6.101646900177002
20.18716287612915
51.825116872787476
31.03768301010132
16.452743530273438
29.37669825553894
10.537874221801758
19.587119102478027
29.527725219726562
29.695114850997925
14.85550308227539
24.649510860443115
36.82557272911072
12.669828414916992
10.922957420349121
13.490559101104736
15.722727537155151
15.21897268295288
24.574021816253662
9.020841598510742
8.434837341308594
21.456894874572754
28.751513481140137
27.723074674606323
21.053699493408203
19.49647283554077
19.149728059768677
16.774040460586548
31.326190948486328
15.820218324661255
28.739986419677734
27.477198123931885
19.339884281158447
18.875677585601807
30.31470823287964
16.533545970916748
25.22336506843567
16.008453845977783
5.532171249389648
9.431749105453491
20.024588346481323
28.47084665298462


==> statistics/stat_o/35-high-000093/iterations.txt <==
25356
29336
23822
30991
35694
33213
21823
21658
29218
30025
33605
30384
35954
30141
29727
31722
36174
26492
23874
29426
32309
29135
26562
34229
26866
32653
36592
29522
26040
26748
30007
33405
27807
25574
26901
29118
26624
35743
36782
35116
31991
34747
35263
30884
26229
29278
25549
31466
25152
23003


==> statistics/stat_o/35-high-000093/length.txt <==
907.1646566234156
917.2205707743386
916.5318237868258
901.4833115326827
908.2916729664811
903.5087772076994
933.374836063385
926.4922503415762
909.9239871212336
909.0488961562882
904.7400352059246
912.4016259855836
906.0705063680133
906.0340937789548
904.5607871663005
905.0578394892691
901.2762677948303
914.7362568695129
915.8068434793635
914.1391144956788
902.6215332545138
908.6519242391282
924.7205616675318
905.7755314530787
914.7934944398318
902.8737000093308
906.4599426709287
909.3027301621745
903.8986549434601
916.4855072214681
905.5156012753929
901.7547434731957
913.0959579575953
912.8452118714661
915.7981023947277
915.288070492665
910.7465944777217
906.6808661420691
902.667561947128
904.1754229542613
912.0631682320889
908.5111640536766
908.0660979719174
903.632563473386
911.7794718782263
900.5195515337979
913.0821687357802
920.5735269559644
909.4722222035131
918.1077375540838


==> statistics/stat_o/35-high-000093/samples.txt <==
14296
14696
13084
19002
21026
17878
11906
11842
16002
16494
18452
17266
20738
17190
14928
17312
19578
14452
13168
16834
18494
16450
13374
18374
14958
19712
17712
16272
16162
15702
15662
20950
16148
13272
13820
16058
12818
19304
18922
19082
16906
18518
18232
16144
14328
17198
13154
14830
13952
11260


==> statistics/stat_o/35-high-000093/time_list.txt <==
720.2760281562805
1090.1116833686829
821.0551469326019
1509.0206553936005
1827.3094081878662
1378.4781787395477
517.9506895542145
532.07515001297
930.8977746963501
976.3584859371185
1209.8076512813568
1045.5147042274475
1470.7399401664734
1053.206401348114
817.0545320510864
1071.2663190364838
1379.992063999176
747.0054957866669
635.4100522994995
1010.6706252098083
1157.6438705921173
951.2290205955505
679.3661844730377
1190.03994679451
806.9701371192932
1340.3806884288788
1110.536645412445
851.2921681404114
820.4150693416595
776.7405116558075
725.9448819160461
1098.9934523105621
722.3139636516571
539.5528059005737
546.4581596851349
749.185625076294
520.5865771770477
953.8363871574402
870.8352296352386
847.6578178405762
681.4201700687408
783.4234075546265
758.8306515216827
602.3516697883606
474.9129545688629
656.7527241706848
409.95135712623596
580.4576008319855
452.3628079891205
323.62352204322815


==> statistics/stat_o/35-low-000091/iterations.txt <==
2703
3841
5617
4620
3435
3625
7390
3542
7538
9196
4867
5741
7562
9312
3706
7162
6260
3896
4450
8245
12936
8023
5877
9184
5398
1672
7377
5159
5877
2641
6547
7309
10940
7772
6837
7245
8738
4027
7539
6989
8704
7942
7652
8329
10644
8967
3099
8547
4046
7180


==> statistics/stat_o/35-low-000091/length.txt <==
142.6699437604261
144.27169250894218
149.58067616399813
146.06856674689158
142.41781528510114
145.14373573244703
141.28917425555184
141.44917693325104
136.49721306134768
142.75242832106443
147.88558096267784
146.4185249736839
146.2541832110334
138.25446510770988
146.00374250966883
146.48019614943408
142.9847978701642
144.20977964451492
148.94095890603862
144.8626182457894
139.06985432793465
143.94735144100508
142.3237387706508
135.100345086225
148.7674576594363
144.32862184743198
145.01673651753117
141.71849774535985
146.53540731652657
148.17134391076453
143.80697694142597
139.25469363098455
145.14195298925353
145.09990002537737
144.84143888004368
144.70726611316724
138.3658680872821
145.47641495338772
143.6966292839958
146.90609683673713
138.66184042078123
141.9780143894541
142.54441979033817
141.0692682456378
135.78957858623266
138.86191549921188
147.87335908123734
136.6023098677349
142.4970520195297
147.03069984915896


==> statistics/stat_o/35-low-000091/samples.txt <==
498
716
1450
1430
778
672
2336
700
3040
3234
1564
1076
2606
3336
698
2082
1974
1214
1574
3330
4426
2602
2056
2628
1838
444
1234
1338
1288
524
1606
2342
3490
2738
2000
2184
3002
926
1926
2024
2930
2398
2600
2680
4230
3524
646
3704
880
2666


==> statistics/stat_o/35-mid-000117/iterations.txt <==
10016
13101
17510
19734
18588
15390
16819
15942
12471
16909
17209
15088
15521
17369
12647
22856
16573
15021
25445
25169
15496
15106
19988
16902
20435
17169
16055
19339
15610
17008
13941
12310
19915
15990
14894
19511
18929
18713
13124
17140
21922
14254
11525
20383
19289
15211
17689
13057
16828
13638


==> statistics/stat_o/35-mid-000117/length.txt <==
467.0658286765593
456.62879528126285
458.3599427915691
451.6831424769383
457.1420862237286
464.79145303933
464.55758695515857
452.2979260187051
460.00495835232823
464.0492984029879
469.1464391650303
454.24310418437165
460.1921044810352
450.52256368519994
453.78709663152745
447.60449166852936
464.4267024380801
462.20260071558465
455.1097039352061
453.235398600102
463.1927550054601
457.4196706255003
457.8448743080337
455.19983244221663
462.93872791696725
456.94793780740116
462.10144947366075
458.82378453743127
445.878454793835
458.97839624109565
466.6014676203819
463.78247408831857
452.8264614984713
454.1902492453144
455.7958612646024
457.4426304416067
454.9420712630241
457.2150599291136
467.2048748550751
464.8164962405271
446.64909057379504
462.71072243229077
456.98764628354957
459.9596018784719
456.41269674424643
459.55661991296336
456.82726917920394
455.1332719383873
450.5702403424242
463.42914263485466


==> statistics/stat_o/35-mid-000117/samples.txt <==
2558
4438
7954
9708
6902
5000
5222
6658
3580
4934
6026
5126
6344
8064
3390
8100
5400
5244
9200
12180
5860
3620
7608
5574
7952
8600
3556
9490
5732
5824
4550
3332
8728
6126
3076
6362
8426
5530
2866
4502
10086
4778
3408
7540
8420
4602
8370
5078
9174
5396


==> statistics/stat_o/35-mid-000117/time_list.txt <==
34.393531799316406
72.05292701721191
174.33379578590393
236.22860503196716
141.8949806690216
89.05261445045471
95.87108063697815
126.71378540992737
52.85379767417908
91.41019082069397
115.06837391853333
92.21028995513916
124.31884002685547
171.1195728778839
56.04400181770325
188.38481783866882
103.14922833442688
95.51259422302246
243.25931549072266
374.02145552635193
102.42153668403625
67.1574273109436
169.90740776062012
105.87515306472778
178.2949197292328
182.8484127521515
72.53004455566406
220.63270902633667
105.82623243331909
115.55813765525818
76.24066758155823
54.23386192321777
199.18421912193298
117.5938971042633
49.62654662132263
135.41568160057068
187.44537258148193
114.47259593009949
48.56272268295288
83.88368129730225
248.59148168563843
79.8082115650177
51.08299899101257
168.18768763542175
188.2576949596405
81.05978083610535
179.89948296546936
85.674551486969
204.09487867355347
86.93296408653259


==> statistics/stat_o/45-high-001111/iterations.txt <==
50151
50276
35070
41523
48761
44084
40792
40059
50046
42309
51681
46775
40829
41196
34398
32487
36002
28987
41998
46604
46203
42771
41017
44353
52186
38517
42674
48888
57370
39836
50760
52466
31545
58919
51034
60886
47599
54489
39640
39877
37440
51265
50401
42043
36876
45917
41259
58294
52798
55845


==> statistics/stat_o/45-high-001111/length.txt <==
807.2630397596838
801.3815451437497
809.1418025273437
817.310329551773
807.9835139053528
811.6253117824249
807.8779026144713
819.7564209091172
791.4465998182991
806.565585735023
795.9891857621943
797.3068768434282
818.7261992943879
819.7807930811798
813.5680944244333
821.6277778754691
813.3832851558852
829.9861977051651
809.4953838870085
808.5192617283026
812.4821483073423
811.4659711475227
818.3432714842717
809.941670112994
808.383401264263
828.4046916788822
806.8388125525978
800.4142695118196
804.8760948370691
813.3686124710289
816.0133709414486
802.0352892436139
822.5673897701156
809.7289910415802
798.5341974842461
801.1687067129928
815.907521068656
809.0061955463161
824.2232722725072
802.7792435886724
824.4117407717742
816.683902475452
809.176529958854
813.5983300954078
813.8803136352104
821.0313336107762
831.5017106011827
797.3638869663866
802.7936350852658
812.8568003717428


==> statistics/stat_o/45-high-001111/samples.txt <==
27368
27770
19696
21954
27618
24362
19304
20906
28888
23772
31928
28554
17008
22766
17648
16302
19526
15462
20954
23276
20196
23682
17400
25898
32048
19738
20568
26104
33002
20288
23174
30906
16508
31130
30064
38842
25862
31600
16440
21128
18956
30358
26042
20400
18968
24086
17718
37118
28896
27880


==> statistics/stat_o/45-high-001111/time_list.txt <==
3258.403461933136
3401.5419492721558
1416.8625366687775
1777.1978542804718
2747.0421164035797
2171.8562095165253
1445.620958328247
1631.106235742569
2953.8659217357635
2031.985642194748
3501.322669506073
2460.955732345581
1114.1656181812286
1535.3783614635468
958.8935101032257
835.1177451610565
1093.1900227069855
738.3624231815338
1187.1711599826813
1293.2249917984009
1092.3696055412292
1327.5174107551575
823.4791321754456
1509.8981881141663
2252.0423521995544
931.5875716209412
1029.9717111587524
1632.8731770515442
2363.834456920624
992.555783033371
1318.9666073322296
2034.97904586792
638.5823049545288
2126.200041770935
1947.4583344459534
3031.600905895233
1531.8407180309296
2167.20694565773
732.5367572307587
1038.5467975139618
854.3572161197662
1997.7993502616882
1610.8055663108826
1108.3882477283478
829.4765291213989
1343.8050708770752
753.2998788356781
2808.553580760956
1792.3846876621246
1904.9103813171387


==> statistics/stat_o/45-low-000105/iterations.txt <==
403
4280
915
813
557
314
267
896
1824
320
190
1486
119
140
200
2500
200
5663
1968
98
1517
1767
2914
1714
48
617
356
619
1411
845
594
2719
119
468
1546
2675
213
1798
394
567
82
289
698
230
1186
1495
2407
3211
714
875


==> statistics/stat_o/45-low-000105/length.txt <==
107.74644887701615
98.76917271803168
107.05938905045032
97.29600460401676
98.47291098339547
99.6992642968612
98.10966505873496
100.54925972170724
105.47013718662298
107.56453431383488
101.15538856937054
98.97852780473855
99.44376935869226
102.157026053963
97.56885930603966
95.57296477738333
103.1073991158348
98.2181093311092
98.05121083362633
98.52563397701549
107.9594436950438
95.37852471762334
92.34347770520279
99.5740866021127
100.59523114538413
99.15002408563362
98.83546580183908
101.71368035088426
107.66433165230553
99.06857359596755
102.82779887189677
99.35655159209914
100.35724424430724
99.61128208667594
93.80329058564156
97.30465332817643
103.30908501621104
99.70732259801241
100.8051779695191
98.48418029989044
100.70982290756362
105.1233005642204
102.71901442835161
98.75649791435575
98.19022883947028
98.69096348012141
97.26760866165907
97.72719518174067
102.76886095686532
98.95382874744128


==> statistics/stat_o/45-low-000105/samples.txt <==
86
512
186
240
144
122
100
140
218
130
62
258
58
52
60
284
78
630
352
64
212
216
308
274
40
158
96
182
110
166
120
370
64
74
376
372
60
244
72
130
64
98
134
92
208
282
512
394
140
144


==> statistics/stat_o/45-low-000105/time_list.txt <==
0.5430471897125244
5.74541449546814
0.9943127632141113
0.9159018993377686
0.5582642555236816
0.5138764381408691
0.3456430435180664
0.8175175189971924
1.5105788707733154
0.3867170810699463
0.21277308464050293
1.4391355514526367
0.15720176696777344
0.16754651069641113
0.19878268241882324
2.3534531593322754
0.28258323669433594
8.616422414779663
2.7814321517944336
0.29491591453552246
1.5005218982696533
1.700157642364502
3.2098095417022705
2.592637062072754
0.18655157089233398
0.7530949115753174
0.39521121978759766
0.8956048488616943
1.6789040565490723
0.9444704055786133
0.7295169830322266
3.530259609222412
0.19676899909973145
0.5176563262939453
2.733842134475708
3.9143383502960205
0.2641139030456543
2.6954283714294434
0.5599923133850098
0.7958583831787109
0.22001910209655762
0.38664960861206055
0.8612284660339355
0.5664656162261963
1.683480978012085
2.405808687210083
5.233019590377808
4.92653489112854
1.1516141891479492
1.4422907829284668


==> statistics/stat_o/45-mid-000148/iterations.txt <==
20426
27395
19312
19821
21253
24489
17992
18931
15845
18300
17677
20140
11845
42498
22223
25973
20926
20781
22226
15597
20103
11865
20124
17789
18932
29787
16980
21591
17739
19422
25658
22590
17752
17557
25442
18496
22441
23444
15847
15439
16060
22356
29553
21967
16427
28737
17762
18267
30703
15660


==> statistics/stat_o/45-mid-000148/length.txt <==
530.2608389270695
531.0992611068817
535.156679475435
534.8387127120749
547.2459085192544
520.1814024830035
538.0417762845003
522.3342089267207
538.3375377480061
540.143321595426
543.3169254498794
552.9933773042216
536.8126260524286
513.3937563058062
529.1032806119742
532.9443599576277
547.3840220343151
518.4545278420218
538.05084568058
540.0401229355426
534.8243983982155
567.2790545123906
535.3659129618048
534.0419552679994
531.0150527763064
525.9575448235398
534.8288790523665
523.6996746268253
558.5326240233311
530.8771345918989
530.0562369600291
527.6198502759433
525.4280888112712
526.9098326164265
525.8620374297839
540.485762737177
536.1231755684596
523.8117657146577
524.8484965739685
534.175751484342
539.1122336390124
526.6418590509015
532.9722235086643
524.9322223477188
534.9639194567497
526.4782196303045
538.5155669207863
537.2158591585398
511.0027048864158
536.9510005984051


==> statistics/stat_o/45-mid-000148/samples.txt <==
9578
13988
9376
9940
8682
11120
8296
9028
6922
7904
8242
8982
4390
26844
11228
13670
9162
9206
9638
6908
9532
4616
8106
7820
8660
15276
7758
11206
7768
8888
13050
11276
7446
6694
12948
8050
10454
10920
5874
7136
6158
10736
16224
11118
8216
14972
8324
7718
19476
6948


==> statistics/stat_o/45-mid-000148/time_list.txt <==
541.5782387256622
1136.6378574371338
563.8524045944214
548.1698009967804
500.0346853733063
744.5308086872101
429.7859265804291
483.98291015625
313.8046929836273
416.99667525291443
432.2704920768738
476.84569478034973
133.19856095314026
2619.3217434883118
566.5723223686218
789.0910007953644
405.49361777305603
406.33281564712524
455.1612710952759
248.39475440979004
432.9541268348694
131.26414227485657
343.45411491394043
300.4362573623657
371.6817054748535
1004.7608802318573
295.9325222969055
550.6286423206329
313.5226504802704
364.8682425022125
719.0890996456146
562.0957822799683
277.5504095554352
258.6993234157562
706.5761334896088
340.4686541557312
509.44304299354553
577.4000697135925
191.11500024795532
247.02609276771545
209.09810042381287
527.0264046192169
1098.3004713058472
560.59450340271
321.5874478816986
957.2975013256073
334.9804005622864
287.0624089241028
1420.516976594925
244.74139952659607

